On Efficient and Statistical Quality Estimation for Data Annotation

Annotated datasets are an essential ingredient to train, evaluate, compare and productionalize supervised machine learning models. It is therefore imperative that annotations are of high quality. For their creation, good quality management and thereby reliable quality estimates are needed. Then, if quality is insufficient during the annotation process, rectifying measures can be taken to improve it. Quality estimation is often performed by having experts manually label instances as correct or incorrect. But checking all annotated instances tends to be expensive. Therefore, in practice, usually only subsets are inspected; sizes are chosen mostly without justification or regard to statistical power and more often than not, are relatively small. Basing estimates on small sample sizes, however, can lead to imprecise values for the error rate. Using unnecessarily large sample sizes costs money that could be better spent, for instance on more annotations. Therefore, we first describe in detail how to use confidence intervals for finding the minimal sample size needed to estimate the annotation error rate. Then, we propose applying acceptance sampling as an alternative to error rate estimation We show that acceptance sampling can reduce the required sample sizes up to 50% while providing the same statistical guarantees.

==> data/raw_asns_relaxed.csv <==
p,SPRT hypergeometric full,SPRT hypergeometric curtailed,CI hypergeometric p1,CI hypergeometric p2,SSP hypergeometric,DSP hypergeometric full,DSP hypergeometric curtailed,CI binomial p1,CI binomial p2,SSP binomial,DSP binomial full,DSP binomial curtailed
0.1,142.39200000000008,71.96000000000001,244,358,245,144.0,144.0,246,450,306,175.0001961504065,175.0001961504064
0.2,149.35427427427433,74.02986986986988,244,358,245,144.0,144.0,246,450,306,175.00545152685964,175.00545152655488
0.3,156.97840574843391,76.2188571738071,244,358,245,144.0,144.0,246,450,306,175.03597214692715,175.03597211718647
0.4,165.37030208360872,78.53707588129961,244,358,245,144.05972790624486,144.05972790624486,246,450,306,175.1317872953083,175.1317865886107
0.5,174.65535817932363,80.9956216420371,244,358,245,144.26505757590593,144.2650570864321,246,450,306,175.34983848278674,175.34983073601725
0.6,184.97990470863098,83.60656131033014,244,358,245,144.70615523309243,144.70613456545328,246,450,306,175.75763027824806,175.75757820379164
0.7000000000000001,196.50926949152202,86.382314883528,244,358,245,145.46409768628607,145.46389973723237,246,450,306,176.42601329871673,176.42576344201714
0.8,209.41625796233947,89.33276419471252,244,358,245,146.60349204379347,146.6024534847615,246,450,306,177.42255591045392,177.42161902130985
0.8999999999999999,223.85007027019387,92.4605639478717,244,358,245,148.16924041894876,148.16540806394642,246,450,306,178.80622642274432,178.80331560550255
1.0,239.867674883402,95.75642620551264,244,358,245,150.18606926365774,150.17489371198542,246,450,306,180.62364027614396,180.61584166032117
1.0999999999999999,257.2198219590872,99.19611976636227,244,358,245,152.65981004381638,152.63230771123543,246,450,306,182.90684515086176,182.88830674713103
1.2,275.18057802982577,102.74014448899383,244,358,245,155.57969914288051,155.52017881537344,246,450,306,185.67246160833815,185.63252959801957
1.3,292.6063145759664,106.33611931051912,244,358,245,158.92117875351,158.80471173564843,246,450,306,188.9219251062031,188.84272793815813
1.4000000000000001,308.1983518219583,109.9232278404828,244,358,245,162.64884191022483,162.4387019120077,246,450,306,192.64255668403635,192.49612346317232
1.5,320.8136357934819,113.43772146170295,244,358,245,166.71928545721934,166.36459418320902,246,450,306,196.80920314020722,196.55428782871914
1.6,329.6860002344022,116.81845558261335,244,358,245,171.08372387189615,170.51751723185615,246,450,306,201.38621862011007,200.96507019083012
1.7000000000000002,334.50588895816884,120.01162851643225,244,358,245,175.69028172318767,174.82816936370955,246,450,306,206.32959854839933,205.664958052004
1.7999999999999998,335.3791266212871,122.97419171945334,244,358,245,180.48592880393676,179.225466092532,246,450,306,211.5891175406824,210.58173039177115
1.9,332.7169513891474,125.6757126129333,244,358,245,185.4180540653817,183.63888897339012,246,450,306,217.1103615247362,215.63726738195922
2.0,327.1077980563676,128.09873650141978,244,358,245,190.43569585083213,188.00049938902936,246,450,306,222.83657866364928,220.75038719712924
2.1,319.2043094144166,130.23788246697652,244,358,245,195.49045926334244,192.24660106954826,246,450,306,228.71030281094815,225.8395898126257
2.1999999999999997,309.6406504413739,132.09801372024071,244,358,245,200.5371589000494,196.31905132492477,246,450,306,234.67472688955962,230.82560143882915
2.3,298.9818874686736,133.69185536032458,244,358,245,205.53422826825624,200.1662336055446,246,450,306,240.6748219855039,235.63363140066784
2.4,287.7000624079305,135.0374093691288,244,358,245,210.44393722365533,203.7437134511814,246,450,306,246.65821156719966,240.19527490506897
2.5,276.1692109922345,136.15545762251833,244,358,245,215.23245670999083,207.01460656271362,246,450,306,252.57581970361343,244.4500187070285
2.6,264.67197787539016,137.0673668268394,244,358,245,219.86980667591558,209.94969206049208,246,450,306,258.38231812929035,248.34633041556512
2.7,253.412085761542,137.793329077676,244,358,245,224.32971886352414,212.52730638179978,246,450,306,264.0364001528306,251.84233438769763
2.8000000000000003,242.52873803450015,138.35109840366303,244,358,245,228.58944162667376,214.73305407725485,246,450,306,269.50091034455295,254.90609646511712
2.9000000000000004,232.11059678501758,138.75522331759464,244,358,245,232.62950935566627,216.5593713033471,246,450,306,274.7428582217318,257.51555527008065
3.0,222.20812805200188,139.0167307287613,244,358,245,236.43349467867554,218.00497634105218,246,450,306,279.7333422552174,259.6581489147075
3.1,212.84386061945827,139.14318767410032,244,358,245,239.9877575293238,219.07423922626916,246,450,306,284.44740785316367,261.33019274124024
3.2,204.02054771347383,139.13905258451854,244,358,245,243.28120150836486,219.77649975486742,246,450,306,288.86385986641807,262.53606640053675
3.3000000000000003,195.72744671073838,139.00622463785828,244,358,245,246.30504477668325,220.12535989895753,246,450,306,292.9650468684599,263.2872677438752
3.4000000000000004,187.945020477207,138.74470521629894,244,358,245,249.0526100148746,220.1379731988061,246,450,306,296.7366311919958,263.60138735016835
3.5000000000000004,180.64837398346367,138.35329669752988,244,358,245,251.51913576488914,219.83435011729648,246,450,306,300.1673556024675,263.5010517952233
3.5999999999999996,173.80971049096104,137.83027820966532,244,358,245,253.70160970704518,219.23669478519153,246,450,306,303.24881465811944,263.0128767329442
3.6999999999999997,167.4000467227457,137.17401348576942,244,358,245,255.59862308424857,218.36878513238977,246,450,306,305.9752363111363,262.16646317018683
3.8,161.3903792918036,136.3834609997551,244,358,245,257.21024451977144,217.255405180865,246,450,306,308.3432771779412,260.99346254190874
3.9,155.75245177298166,135.45857008403632,244,358,245,258.53791083654585,215.92183533734365,246,450,306,310.35183315773463,259.5267287743343
4.0,150.45923569560054,134.4005580904922,244,358,245,259.5843321243762,214.39340391649668,246,450,306,312.0018656967252,257.79956878050797
4.1000000000000005,145.48520977136587,133.21207258561935,244,358,245,260.35340816739256,212.6951008777869,246,450,306,313.2962429575043,255.84509696907412
4.2,140.80649919409055,131.89724906304943,244,358,245,260.85015339057543,210.85125288273767,246,450,306,314.2395944255224,253.69569446738936
4.3,136.40091980663323,130.46167889406595,244,358,245,261.08062766804863,208.88525727035628,246,450,306,314.83817702873694,251.38256988637835
4.3999999999999995,132.2479592326639,128.91230451737385,244,358,245,261.0518706182304,206.81937139000692,246,450,306,315.09975062052473,248.93541554689372
4.5,128.32871773236457,127.25725954904456,244,358,245,260.7718373578566,204.67455289642032,246,450,306,315.03346063771824,246.3821510619801
4.6,124.62582474321034,125.50567094158825,244,358,245,260.24933406932684,202.4703460669338,246,450,306,314.6497258543757,243.74874491548582
4.7,121.12334215965562,123.66743888898756,244,358,245,259.4939521296991,200.22480890832142,246,450,306,313.96012936953935,241.05910407064982
4.8,117.80666188881258,121.75300817581868,244,358,245,258.51599993561416,197.95447573964026,246,450,306,312.9773112593591,238.3350215558479
4.9,114.66240271638716,119.77314236788706,244,358,245,257.3264319215124,195.6743500285152,246,450,306,311.71486166034003,235.59617228733777
5.0,111.67830974865396,117.73870985088453,244,358,245,255.9367745977329,193.397922483129,246,450,306,310.18721340539685,232.86014799026026
5.1,108.84315845683011,115.66048840238794,244,358,245,254.35904972302058,191.13720972582684,246,450,306,308.4095336867356,230.1425228730719
5.2,106.14666449014813,113.54899284365476,244,358,245,252.6056949682154,188.90280926544247,246,450,306,306.3976145525654,227.45694261634605
5.3,103.57939983473005,111.414328432701,244,358,245,250.6894826226409,186.703966917255,246,450,306,304.1677623457586,224.8152301894597
5.4,101.13271549861977,109.26607106677152,244,358,245,248.62343704222747,184.54865326935868,246,450,306,301.73668645298216,222.22750295787247
5.5,98.79867064265542,107.1131740717249,244,358,245,246.4207516406571,182.44364624398838,246,450,306,299.1213879471533,219.70229645267077
5.6000000000000005,96.56996791166932,104.96390035945196,244,358,245,244.09470628501515,180.39461723789577,246,450,306,296.3390488717662,217.2466910174714
5.7,94.43989462186894,102.82577800998597,244,358,245,241.65858597970595,178.40621873680644,246,450,306,293.4069230326081,214.86643830999722
5.800000000000001,92.40226940736768,100.7055768515638,244,358,245,239.12560171144645,176.48217167816358,246,450,306,290.34222923247336,212.56608530869437
5.8999999999999995,90.4513939070568,98.6093033342781,244,358,245,236.50881428902073,174.62535117937676,246,450,306,287.16204791107964,210.3490940566708
6.0,88.58200907183846,96.54221088450785,244,358,245,233.8210619492788,172.83786955351684,246,450,306,283.8832221399171,208.2179558683895
6.1,86.78925568437761,94.50882295252471,244,358,245,231.07489242062684,171.1211558005153,246,450,306,280.5222638754724,206.1742991343914
6.2,85.06863870379797,92.51296609166644,244,358,245,228.28250004176033,169.47603099048246,246,450,306,277.09526629976756,204.2189901932158
6.3,83.41599507265956,90.55781060501563,244,358,245,225.455668431086,167.90277914881773,246,450,306,273.61782298018926,202.35222700606292
6.4,81.82746465060143,88.64591653951217,244,358,245,222.60571909517878,166.40121341307346,246,450,306,270.10495446686906,200.57362557738205
6.5,80.29946396667417,86.7792830770629,244,358,245,219.7434662562669,164.97073736218746,246,450,306,266.5710428208259,198.88229922215197
6.6000000000000005,78.82866250950266,84.95939965076528,244,358,245,216.87917807218912,163.61040152305625,246,450,306,263.02977443467614,197.27693089634053
6.7,77.4119613003756,83.18729738900026,244,358,245,214.02254432006146,162.3189551408205,246,450,306,259.4940913745439,195.75583888839512
6.800000000000001,76.04647351876031,81.4635997513951,244,358,245,211.18265051908998,161.09489336093395,246,450,306,255.97615134074525,194.31703622332913
6.9,74.72950697237437,79.78857146199233,244,358,245,208.3679583801535,159.93650001613545,246,450,306,252.48729621926793,192.95828416286125
7.000000000000001,73.45854822477065,78.16216506231213,244,358,245,205.58629239111468,158.84188624264527,246,450,306,249.0380290787621,191.67714020011974
7.1,72.23124821237518,76.58406459824882,244,358,245,202.8448322780545,157.80902516978907,246,450,306,245.6379993608577,190.4710009498138
7.199999999999999,71.04540920016277,75.05372611937142,244,358,245,200.15011102417046,156.83578293802913,246,450,306,242.29599591660605,189.33714032792187
7.3,69.89897294074234,73.57041480779367,244,358,245,197.50801808003172,155.9199463039925,246,450,306,239.01994746002288,188.27274340161728
7.3999999999999995,68.79000991565619,72.1332386677901,244,358,245,194.9238073610864,155.0592470891682,246,450,306,235.81692994125396,187.27493627252676
7.5,67.71670955032971,70.74117879876711,244,358,245,192.40210960038536,154.25138372288706,246,450,306,232.69318028738294,186.34081233619105
7.6,66.67737130542628,69.39311634535208,244,358,245,189.94694860587865,153.4940401211433,246,450,306,229.65411591780534,185.46745523903869
7.7,65.67039655750501,68.08785627173725,244,358,245,187.56176096166706,152.78490213169158,246,450,306,226.7043594130763,184.65195883224777
7.8,64.69428119097407,66.8241481454697,244,358,245,185.24941871047875,152.1216717634098,246,450,306,223.84776770037143,183.8914444002097
7.9,63.747608831437866,65.60070414102965,244,358,245,183.0122545595444,151.50207940473584,246,450,306,221.08746511424516,183.18307542038775
8.0,62.829044657820766,64.4162144880231,244,358,245,180.85208916308673,150.92389422251796,246,450,306,218.425879697143,182.52407009146216
8.1,61.93732973712535,63.269360594683874,244,358,245,178.77026005094115,150.38493291920332,246,450,306,215.8647821189419,181.91171184794166
8.200000000000001,61.07127583149802,62.158826076449564,244,358,245,176.76765179350556,149.883067013172,246,450,306,213.40532661742358,181.34335806196043
8.3,60.22976063245711,61.08330591325736,244,358,245,174.84472701743732,149.4162287943763,246,450,306,211.04809339079605,180.81644711678786
8.4,59.411723381777946,60.04151394925167,244,358,245,173.00155791346901,148.9824160953848,246,450,306,208.79313190793604,180.32850402160355
8.5,58.61616084267221,59.03218893596531,244,358,245,171.2378579066654,148.57969600652427,246,450,306,206.64000464075457,179.87714472328042
8.6,57.84212358860865,58.05409930568195,244,358,245,169.55301318968617,148.20620765308897,246,450,306,204.58783076487424,179.4600792581835
8.7,57.088712580437836,57.10604684637507,244,358,245,167.94611385055507,147.8601641425687,246,450,306,202.63532941861206,179.07511387524508
8.799999999999999,56.35507600544994,56.18686943396688,244,358,245,166.4159843574952,147.5398537805059,246,450,306,200.780862155141,178.72015225073505
8.9,55.64040635464955,55.29544296211647,244,358,245,164.96121319410526,147.2436406449233,246,450,306,199.0224742678204,178.39319590511764
9.0,54.94393771691166,54.43068259470657,244,358,245,163.58018146810159,146.96996460122307,246,450,306,197.3579347132811,178.0923439230963
9.1,54.26494327080799,53.591543451874145,244,358,245,162.27109034569477,146.71734083202233,246,450,306,195.7847744003073,177.8157920693293
9.2,53.602732956803194,52.777020827028004,244,358,245,161.03198719112683,146.4843589495095,246,450,306,194.30032265431876,177.5618313842829
9.3,52.95665131422614,51.98615001989137,244,358,245,159.86079031673856,146.26968175155534,246,450,306,192.90174170690005,177.32884633722543
9.4,52.32607546895523,51.21800585927095,244,358,245,158.75531227300735,146.07204367694467,246,450,306,191.5860590969967,177.11531260640695
9.5,51.710413259126675,50.4717019789919,244,358,245,157.71328163017156,145.8902490096816,246,450,306,190.3501979048458,176.91979454997582
9.6,51.10910148740908,49.74638990122643,244,358,245,156.7323632232705,145.72316987732614,246,450,306,189.19100477125357,176.7409424251199
9.700000000000001,50.52160428948593,49.04125797325138,244,358,245,155.81017685064643,145.56974408371252,246,450,306,188.10527568337073,176.57748940726236
9.8,49.947411609383146,48.3555301964311,244,358,245,154.94431443218107,145.42897281215593,246,450,306,187.08977953359997,176.42824845586063
9.9,49.38603777316302,47.68846497987212,244,358,245,154.13235564780757,145.29991823133935,246,450,306,186.14127948072144,176.29210906843352
10.0,48.83702015330498,47.03935384566803,244,358,245,153.37188208920415,145.18170103247562,246,450,306,185.25655216179055,176.1680339598608
10.100000000000001,48.29991791680661,46.407520107862716,244,358,245,152.66048996812063,145.07349792302782,246,450,306,184.43240481995892,176.05505569973883
10.2,47.77431085068453,45.79231754314258,244,358,245,151.99580143360578,144.97453909922962,246,450,306,183.66569042721684,175.95227333662677
10.299999999999999,47.25979825912612,45.19312906774583,244,358,245,151.37547455759523,144.88410571686325,246,450,306,182.9533208923174,175.85884903436636
10.4,46.75599792706635,44.609365432084196,244,358,245,150.79721205400867,144.8015273771962,246,450,306,182.29227845299064,175.7740047422849
10.5,46.262545145425186,44.04046394204395,244,358,245,150.2587688008058,144.72617964265004,246,450,306,181.67962535818063,175.69701891799656
10.6,45.77909179366157,43.48588721381274,244,358,245,149.7579582374893,144.6574815946481,246,450,306,181.11251195063932,175.62722331867377
10.7,45.30530547567621,42.94512196730728,244,358,245,149.29265771244627,144.5948934441562,246,450,306,180.58818326298194,175.56399987407113
10.8,44.840868705432925,42.417677861816564,244,358,245,148.8608128554063,144.53791420368157,246,450,306,180.10398424145797,175.50677765222466
10.9,44.385478138975245,41.90308637626792,244,358,245,148.4604410502882,144.4860794279092,246,450,306,179.65736371140923,175.45502992661778
11.0,43.938843849784696,41.400899735546226,244,358,245,148.08963408292288,144.43895902873342,246,450,306,179.2458771968683,175.40827135168354
11.1,43.500688644682754,40.91068988350582,244,358,245,147.74656003668545,144.39615516916132,246,450,306,178.86718870417096,175.36605525178635
11.200000000000001,43.07074741769251,40.432047502681655,244,358,245,147.42946450705358,144.35730023942565,246,450,306,178.5190715759982,175.32797102729776
11.3,42.64876653948645,39.964581080211886,244,358,245,147.13667120362263,144.32205491762807,246,450,306,178.19940851807502,175.29364168001374
11.4,42.23450328022215,39.50791601909832,244,358,245,146.86658200524573,144.29010631633986,246,450,306,177.90619089599255,175.26272145897155
11.5,41.827725263737776,39.06169379363826,244,358,245,146.61767653080906,144.26116621579595,246,450,306,177.63751739441693,175.2348936266761
11.600000000000001,41.428209951227004,38.62557114764903,244,358,245,146.3885112847722,144.2349693836338,246,450,306,177.391592125429,175.2098683448437
11.700000000000001,41.03574415264734,38.19921933394996,244,358,245,146.17771843307023,144.21127198052986,246,450,306,177.16672226700996,175.18738067799757
11.799999999999999,40.65012356424283,37.78232339346862,244,358,245,145.98400426134677,144.18985005057885,246,450,306,176.96131530684798,175.16718871259377
11.899999999999999,40.27115233067097,37.374581472275096,244,358,245,145.8061473638158,144.17049809482364,246,450,306,176.77387596077668,175.14907178880782
12.0,39.89864263032837,36.97570417482274,244,358,245,145.64299660738573,144.15302772598272,246,450,306,176.6030028293355,175.1328288416656
12.1,39.53241428256298,36.58541395166883,244,358,245,145.4934689120543,144.13726640211937,246,450,306,176.44738485023382,175.11827684783947
12.2,39.17229437554483,36.20344451997192,244,358,245,145.35654688503737,144.12305623675604,246,450,306,176.30579759894957,175.10524937415093
12.3,38.818116913648254,35.82954031509104,244,358,245,145.2312763426512,144.11025288274294,246,450,306,176.17709948434896,175.0935952236098
12.4,38.469722483268164,35.463455971661226,244,358,245,145.11676375065196,144.09872448704778,246,450,306,176.0602278811017,175.08317717467622
12.5,38.126957936062624,35.10495583257266,244,358,245,145.01217361056348,144.08835071352493,246,450,306,175.95419523582117,175.0738708093349
12.6,37.78967608866997,34.75381348433923,244,358,245,144.91672581651255,144.07902183065755,246,450,306,175.85808517929044,175.06556342553407
12.7,37.45773543801199,34.40981131740741,244,358,245,144.82969300424284,144.07063786122643,246,450,306,175.7710486728629,175.05815302953525
12.8,37.130999891342356,34.07274011002077,244,358,245,144.75039791131005,144.06310779085055,246,450,306,175.69230021315278,175.05154740375957
12.9,36.80933851024756,33.74239863432133,244,358,245,144.6782107649659,144.0563488323611,246,450,306,175.62111411546007,175.04566324577863
13.0,36.49262526785804,33.41859328343827,244,358,245,144.6125467119272,144.05028574300295,246,450,306,175.5568208930037,175.04042537419164
13.100000000000001,36.1807388185637,33.10113771837439,244,358,245,144.55286330208844,144.0448501915115,246,450,306,175.49880374596168,175.03576599724215
13.200000000000001,35.87356227956986,32.78985253356981,244,358,245,144.49865803627875,144.0399801721807,246,450,306,175.44649517152789,175.03162404015853
13.3,35.57098302366685,32.484564940081036,244,358,245,144.4494659863727,144.0356194631155,246,450,306,175.3993737036838,175.02794452734466
13.4,35.272892482618865,32.18510846537394,244,358,245,144.4048574944411,144.0317171259507,246,450,306,175.3569607891337,175.0246780157026
13.5,34.97918596061198,31.891322668785477,244,358,245,144.3644359561618,144.0282270444172,246,450,306,175.3188178038557,175.02178007552894
13.600000000000001,34.68976245723048,31.6030528717656,244,358,245,144.32783569239407,144.02510749923417,246,450,306,175.28454321295845,175.0192108155943
13.700000000000001,34.40452449945852,31.32014990206008,244,358,245,144.29471991164888,144.0223207769166,246,450,306,175.25376987499197,175.01693444918342
13.8,34.12337798223228,31.042469851045055,244,358,245,144.26477876514753,144.01983281019307,246,450,306,175.2261624905247,175.01491889804424
13.900000000000002,33.84623201709234,30.769873843472254,244,358,245,144.23772749524883,144.01761284784115,246,450,306,175.20141519365342,175.013135431364
14.000000000000002,33.57299878850915,30.502227818924517,244,358,245,144.213304677228,144.01563315185797,246,450,306,175.1792492841378,175.01155833705684
14.099999999999998,33.30359341747834,30.239402324326676,244,358,245,144.19127055370328,144.01386871999318,246,450,306,175.15941109703886,175.01016462281297
14.2,33.03793383200299,29.98127231689242,244,358,245,144.1714054604159,144.01229703178223,246,450,306,175.14167000606963,175.0089337445184
14.299999999999999,32.775940644099435,29.727716976926832,244,358,245,144.1535083415724,144.01089781632245,246,450,306,175.1258165563261,175.00784735980994
14.399999999999999,32.51753703298457,29.47861952993811,244,358,245,144.1373953525422,144.00965284014111,246,450,306,175.1116607216421,175.00688910468136
14.499999999999998,32.262648634118044,29.233867077544293,244,358,245,144.1228985473641,144.00854571360478,246,450,306,175.09903028149196,175.00604439119695
14.6,32.01120343379002,28.993350436691664,244,358,245,144.10986464824194,144.0075617144171,246,450,306,175.08776931213416,175.00530022451045
14.7,31.76313166896549,28.756963986730106,244,358,245,144.09815389399876,144.00668762684833,246,450,306,175.07773678654175,175.00464503751445
14.799999999999999,31.518365732103277,28.524605523917288,244,358,245,144.0876389642997,144.0059115954278,246,450,306,175.06880527758523,175.00406854157333
14.899999999999999,31.27684008069227,28.296176122948967,244,358,245,144.07820397634384,144.00522299191917,246,450,306,175.06085975891565,175.00356159190704
15.0,31.038491151252824,28.071580005136855,244,358,245,144.06974355065688,144.00461229448086,246,450,306,175.0537964980271,175.00311606630683
15.1,30.80325727756962,27.85072441287599,244,358,245,144.06216194258417,144.00407097799044,246,450,306,175.04752203605554,175.00272475596702


==> data/raw_asns_strict.csv <==
p,SPRT hypergeometric full,SPRT hypergeometric curtailed,CI hypergeometric p1,CI hypergeometric p2,SSP hypergeometric,DSP hypergeometric full,DSP hypergeometric curtailed,CI binomial p1,CI binomial p2,SSP binomial,DSP binomial full,DSP binomial curtailed
0.1,142.39200000000008,142.39200000000008,581,730,428,298.0,298.0,974,2060,726,380.0011094757195,380.00110947571926
0.2,149.35427427427433,149.35427427427433,581,730,428,298.0,298.0,974,2060,726,380.0516843306564,380.05168432661395
0.3,156.97840574843391,156.97840574843391,581,730,428,298.0,298.0,974,2060,726,380.42943952871775,380.429438600785
0.4,165.37030208360872,165.37030208360872,581,730,428,298.0,298.0,974,2060,726,381.76414062535747,381.76410410469396
0.5,174.65535817932363,174.65535817932363,581,730,428,298.6839108735531,298.68391087355315,974,2060,726,384.93250719930285,384.9319593114801
0.6,184.97990470863098,184.97990470863098,581,730,428,301.09650099030836,301.0963648860127,974,2060,726,390.8238407189961,390.81936785959084
0.7000000000000001,196.50926949152202,196.45515266115396,581,730,428,306.2008038228399,306.1953267867318,974,2060,726,400.1149675688228,400.0909378330814
0.8,209.41625796233947,209.08072432201521,581,730,428,314.59660237248886,314.5491025285354,974,2060,726,413.13150349698094,413.0363344444575
0.8999999999999999,223.85007027019387,222.68623017743553,581,730,428,326.4285846027401,326.210042748881,974,2060,726,429.8107311411298,429.5117262689276
1.0,239.867674883402,236.91376351806014,581,730,428,341.4292934565117,340.73697848198947,974,2060,726,449.74529865081405,448.96171458427
1.0999999999999999,257.2198219590872,251.2459469846292,581,730,428,359.0311353270148,357.3211284182543,974,2060,726,472.27435216126,470.4989592137109
1.2,275.18057802982577,265.0691187834644,581,730,428,378.4965170290483,374.95890424988244,974,2060,726,496.59067344311444,493.0192858700803
1.3,292.6063145759664,277.7530900198535,581,730,428,399.0347147783496,392.61804389520904,974,2060,726,521.8408565365828,515.3321241683362
1.4000000000000001,308.1983518219583,288.72822937650517,581,730,428,419.8904605615517,409.36268813357424,974,2060,726,547.2052636593199,536.2878233743699
1.5,320.8136357934819,297.5453693195041,581,730,428,440.4005675440744,424.42712110151166,974,2060,726,571.9527382770829,554.885858148328
1.6,329.6860002344022,303.91108977306857,581,730,428,460.0216686856581,437.2454152475396,974,2060,726,595.4708521897962,570.3522927888918
1.7000000000000002,334.50588895816884,307.6976589172858,581,730,428,478.335439043312,447.45120878381556,974,2060,726,617.275840900633,582.1809088159974
1.7999999999999998,335.3791266212871,308.931738954968,581,730,428,495.0386270703376,454.8608425463448,974,2060,726,637.0078026628718,590.1388104686079
1.9,332.7169513891474,307.7684448435749,581,730,428,509.9247308842607,459.44873390432605,974,2060,726,654.4167899497213,594.2425870797598
2.0,327.1077980563676,304.45778241155244,581,730,428,522.8628858079139,461.3196858790642,974,2060,726,669.3446521562095,594.7142346669639
2.1,319.2043094144166,299.30954649148794,581,730,428,533.7779488359338,460.68028146460824,974,2060,726,681.7063276274774,591.9268150870026
2.1999999999999997,309.6406504413739,292.66112440800634,581,730,428,542.6341915926722,457.8105292166904,974,2060,726,691.47303905428,586.348703531417
2.3,298.9818874686736,284.85088019892873,581,730,428,549.4236449601282,453.03681310375737,974,2060,726,698.6587142174037,578.4930125263196
2.4,287.7000624079305,276.19824498229457,581,730,428,554.159081876949,446.7072925962537,974,2060,726,703.3100396922292,568.8761620966051
2.5,276.1692109922345,266.9904774182874,581,730,428,556.8709138604294,439.17082995793913,974,2060,726,705.4998980710641,557.9871816189302
2.6,264.67197787539016,257.47531596164913,581,730,428,557.6068930898016,430.76021262798656,974,2060,726,705.3235341169726,546.2675109321801
2.7,253.412085761542,247.85836915181105,581,730,428,556.4334027764874,421.7799805151045,974,2060,726,702.8966088816665,534.0999151968659
2.8000000000000003,242.52873803450015,238.30399194178233,581,730,428,553.4372138226145,412.4986987552641,974,2060,726,698.3542857914882,521.8045771479099
2.9000000000000004,232.11059678501758,228.93847999024396,581,730,428,548.7268113700238,403.14514426482646,974,2060,726,691.8505973466222,509.64033651440633
3.0,222.20812805200188,219.85459755961875,581,730,428,542.4326830010474,393.9076508224652,974,2060,726,683.5575163873664,497.80924456030255
3.1,212.84386061945827,211.1166759813958,581,730,428,534.7062559536301,384.93578275490546,974,2060,726,673.6633599218005,486.4629467263323
3.2,204.02054771347383,202.76573719879022,581,730,428,525.7174341722696,376.34354993226435,974,2060,726,662.3703536917637,475.70979051298417
3.3000000000000003,195.72744671073838,194.82428708441384,581,730,428,515.6508933661524,368.21349308467506,974,2060,726,649.8913593672592,465.6219111957767
3.4000000000000004,187.945020477207,187.30057579705147,581,730,428,504.7014332812788,360.6011172575496,974,2060,726,636.4459002986907,456.24184048935956
3.5000000000000004,180.64837398346367,180.19223602131578,581,730,428,493.06876171352474,353.53930128647295,974,2060,726,622.2557109636616,447.58840277394137
3.5999999999999996,173.80971049096104,173.48928833932305,581,730,428,480.9521024623031,347.0424431271203,974,2060,726,607.540080726908,439.6618146392305
3.6999999999999997,167.4000467227457,167.17655244758157,581,730,428,468.54499180475136,341.11020578255955,974,2060,726,592.511269756694,432.44799824795496
3.8,161.3903792918036,161.2355302739654,581,730,428,456.03056911230493,335.7308050270227,974,2060,726,577.3702519433552,425.9221714616871
3.9,155.75245177298166,155.64583859549626,581,730,428,443.5775904565923,330.8838312390409,974,2060,726,562.3029955084298,420.05180097395873
4.0,150.45923569560054,150.38626981752248,581,730,428,431.3373112001565,326.54262857562,974,2060,726,547.4774355671877,414.79900966115923
4.1000000000000005,145.48520977136587,145.43555428352045,581,730,428,419.4413038679261,322.6762709396841,974,2060,726,533.0412320939248,410.12252403809475
4.2,140.80649919409055,140.77288885961428,581,730,428,408.00020753336946,319.25118059440126,974,2060,726,519.120347909153,405.97923759731134
4.3,136.40091980663323,136.37828664353708,581,730,428,397.10334840488525,316.23243570733763,974,2060,726,505.81842911336696,402.325454361862
4.3999999999999995,132.2479592326639,132.23279279687392,581,730,428,386.81912989373893,313.58481032380985,974,2060,726,493.21692778404037,399.1178661115189
4.5,128.32871773236457,128.31860244779796,581,730,428,377.1960640514585,311.2735860814329,974,2060,726,481.37587515523455,396.31430734271237
4.6,124.62582474321034,124.61910872641428,581,730,428,368.2643034955638,309.26517046033945,974,2060,726,470.335193079398,393.8743243435526
4.7,121.12334215965562,121.11890238917638,581,730,428,360.0375316359307,307.5275520729506,974,2060,726,460.1164215486871,391.7595887042645
4.8,117.80666188881258,117.80373912158423,581,730,428,352.5150766399801,306.03061966078184,974,2060,726,450.7247390119948,389.9341808757359
4.9,114.66240271638716,114.66048635537152,581,730,428,345.6841285542338,304.74636812245035,974,2060,726,442.1511583916831,388.3647657268142
5.0,111.67830974865396,111.67705813777454,581,730,428,339.5219569328126,303.6490119945654,974,2060,726,434.3747931876248,387.0206791485245
5.1,108.84315845683011,108.84234408014451,581,730,428,333.99804613409003,302.7150242625765,974,2060,726,427.3651030217396,385.87394237610033
5.2,106.14666449014813,106.14613653571041,581,730,428,329.07608545645576,301.9231161114622,974,2060,726,421.0840447753776,384.8992186725429
5.3,103.57939983473005,103.57905877521176,581,730,428,324.7157702307724,301.2541711731388,974,2060,726,415.4880727181769,384.0737252204488
5.4,101.13271549861977,101.1324959297517,581,730,428,320.8743870039499,300.6911459462934,974,2060,726,410.52994763058007,383.37711142754847
5.5,98.79867064265542,98.79852975936316,581,730,428,317.50817051772293,300.2189463311253,974,2060,726,406.16033009195627,382.7913133252484
5.6000000000000005,96.56996791166932,96.56987780956199,581,730,428,314.5734320813468,299.82428862597834,974,2060,726,402.3291463287262,382.3003923113415
5.7,94.43989462186894,94.43983717937752,581,730,428,312.02746815389514,299.49555187331214,974,2060,726,398.9867260198842,381.890365155131
5.800000000000001,92.40226940736768,92.40223289934212,581,730,428,309.8292646516312,299.2226271210444,974,2060,726,396.0847201661896,381.54903095023644
5.8999999999999995,90.4513939070568,90.45137077405276,581,730,428,307.9400169463028,298.99676798477344,974,2060,726,393.57681362086714,381.2657995745933
6.0,88.58200907183846,88.58199445699053,581,730,428,306.3234880491768,298.81044585793114,974,2060,726,391.41925133810565,381.0315252053066
6.1,86.78925568437761,86.78924647768996,581,730,428,304.94622843392466,298.6572122189919,974,2060,726,389.57120007329075,380.8383475423221
6.2,85.06863870379797,85.06863292036068,581,730,428,303.77768068453776,298.5315697228558,974,2060,726,387.9949684529001,380.6795426203527
6.3,83.41599507265956,83.41599144966753,581,730,428,302.7901909829269,298.42885312998277,974,2060,726,386.6561083183358,380.54938443078373
6.4,81.82746465060143,81.82746238714931,581,730,428,301.9589476584798,298.3451206119285,974,2060,726,385.52341932133686,380.4430180290482
6.5,80.29946396667417,80.29946255634508,581,730,428,301.26186484915917,298.2770555641471,974,2060,726,384.5688771696074,380.35634436039743
6.6000000000000005,78.82866250950266,78.82866163303405,581,730,428,300.6794269664874,298.2218787437811,974,2060,726,383.76750391734777,380.2859166885815
6.7,77.4119613003756,77.4119607570762,581,730,428,300.1945072674847,298.1772703188589,974,2060,726,383.0971964576369,380.2288482470527
6.800000000000001,76.04647351876031,76.04647318283038,581,730,428,299.792171528347,298.14130125326136,974,2060,726,382.53852705558444,380.182730539881
6.9,74.72950697237437,74.72950676517745,581,730,428,299.4594756659251,298.1123733470654,974,2060,726,382.0745274810515,380.14556158858414
7.000000000000001,73.45854822477065,73.45854809728522,581,730,428,299.1852642135312,298.0891671933981,974,2060,726,381.6904661432677,380.11568334101673
7.1,72.23124821237518,72.23124813412296,581,730,428,298.9599748535546,298.07059729090315,974,2060,726,381.3736256547559,380.0917274195316
7.199999999999999,71.04540920016277,71.04540915224368,581,730,428,298.77545274903406,298.05577355668487,974,2060,726,381.113086493009,380.0725683790294
7.3,69.89897294074234,69.89897291146633,581,730,428,298.62477719458536,298.0439685107786,974,2060,726,380.8995209010936,380.0572836634751
7.3999999999999995,68.79000991565619,68.79000989781096,581,730,428,298.50210210948967,298.0345894436497,974,2060,726,380.7249998740058,380.04511948531956
7.5,67.71670955032971,67.71670953947678,581,730,428,298.4025111019475,298.0271549278918,974,2060,726,380.5828150069629,380.0354619004294
7.6,66.67737130542628,66.67737129884047,581,730,428,298.321887219881,298.02127509017686,974,2060,726,380.4673161183735,380.02781240700887


==> data/sample_size_precision_10.csv <==
x,90,95,99
1,0.0,0.0,0.0
2,0.0,0.0,0.0
3,0.0,0.0,0.0
4,0.0,0.0,0.0
5,0.0,0.0,0.0
6,0.0,0.0,0.0
7,25.0,25.0,33.33333333333333
8,21.428571428571427,21.428571428571427,28.57142857142857
9,18.75,18.75,25.0
10,16.666666666666664,16.666666666666664,22.22222222222222
11,15.0,15.0,20.0
12,13.636363636363635,13.636363636363635,18.181818181818183
13,12.5,12.5,16.666666666666664
14,11.538461538461538,11.538461538461538,15.384615384615385
15,10.714285714285714,10.714285714285714,14.285714285714285
16,13.333333333333334,16.666666666666664,20.0
17,12.5,15.625,18.75
18,11.76470588235294,14.705882352941178,17.647058823529413
19,11.11111111111111,13.88888888888889,16.666666666666664
20,10.526315789473683,13.157894736842104,15.789473684210526
21,10.0,12.5,15.0
22,9.523809523809524,11.904761904761903,14.285714285714285
23,9.090909090909092,11.363636363636363,13.636363636363635
24,8.695652173913043,10.869565217391305,13.043478260869565
25,8.333333333333332,10.416666666666668,12.5
26,8.0,10.0,12.0
27,9.615384615384617,11.538461538461538,15.384615384615385
28,9.25925925925926,11.11111111111111,14.814814814814813
29,8.928571428571427,10.714285714285714,14.285714285714285
30,8.620689655172415,10.344827586206897,13.793103448275861
31,8.333333333333334,10.0,13.333333333333334
32,8.064516129032258,9.67741935483871,12.903225806451612
33,7.8125,9.375,12.5
34,7.575757575757576,9.090909090909092,12.121212121212121
35,7.352941176470589,8.823529411764707,11.76470588235294
36,8.571428571428571,10.0,12.857142857142856
37,8.333333333333334,9.722222222222221,12.5
38,8.108108108108109,9.45945945945946,12.162162162162163
39,7.894736842105263,9.210526315789473,11.842105263157894
40,7.6923076923076925,8.974358974358974,11.538461538461538
41,7.5,8.75,11.25
42,7.3170731707317085,8.536585365853659,10.975609756097562
43,7.142857142857142,8.333333333333332,10.714285714285714
44,6.976744186046513,8.13953488372093,10.465116279069768
45,6.8181818181818175,7.954545454545454,10.227272727272728
46,6.666666666666667,7.777777777777778,10.0
47,7.608695652173914,8.695652173913043,10.869565217391305
48,7.446808510638298,8.51063829787234,10.638297872340425
49,7.291666666666667,8.333333333333332,10.416666666666666
50,7.142857142857144,8.16326530612245,10.204081632653061
51,6.999999999999999,8.0,10.0
52,6.862745098039216,7.8431372549019605,9.803921568627452
53,6.730769230769231,7.6923076923076925,9.615384615384615
54,6.60377358490566,7.547169811320755,9.433962264150944
55,6.481481481481481,7.4074074074074066,9.25925925925926
56,6.363636363636364,8.181818181818182,10.0
57,6.25,8.035714285714285,9.821428571428571
58,6.140350877192982,7.894736842105263,9.649122807017543
59,6.03448275862069,7.758620689655171,9.482758620689655
60,5.932203389830508,7.627118644067797,9.322033898305085
61,5.833333333333333,7.5,9.166666666666668
62,5.737704918032787,7.377049180327869,9.01639344262295
63,6.451612903225806,7.258064516129033,8.870967741935484
64,5.555555555555555,7.142857142857142,8.73015873015873
65,6.25,7.03125,8.59375
66,5.384615384615385,6.923076923076923,8.461538461538462
67,6.06060606060606,6.8181818181818175,9.090909090909092
68,5.970149253731344,6.7164179104477615,8.955223880597014
69,5.88235294117647,6.61764705882353,8.823529411764705
70,5.797101449275361,6.521739130434782,8.695652173913045
71,5.714285714285714,6.428571428571428,8.571428571428571
72,5.633802816901408,6.338028169014084,8.450704225352112
73,5.555555555555556,6.25,8.333333333333334
74,5.47945205479452,6.164383561643835,8.21917808219178
75,5.405405405405405,6.081081081081082,8.108108108108109
76,5.333333333333333,6.666666666666667,8.666666666666668
77,5.263157894736842,6.578947368421054,8.552631578947368
78,5.194805194805195,6.493506493506493,8.441558441558442
79,5.128205128205129,6.41025641025641,8.333333333333334
80,5.063291139240507,6.329113924050632,8.227848101265824
81,5.0,6.25,8.125
82,4.938271604938271,6.172839506172839,8.024691358024691
83,4.878048780487805,6.097560975609756,7.926829268292683
84,4.8192771084337345,6.024096385542169,7.83132530120482
85,4.761904761904762,5.9523809523809526,7.738095238095238
86,4.705882352941177,5.882352941176471,7.647058823529412
87,5.232558139534885,6.395348837209303,7.55813953488372
88,5.172413793103448,6.321839080459771,7.471264367816091
89,5.113636363636363,6.249999999999999,7.386363636363637
90,5.056179775280898,6.179775280898876,7.865168539325842
91,5.0,6.11111111111111,7.777777777777778
92,4.945054945054945,5.4945054945054945,7.142857142857144
93,4.891304347826088,5.434782608695652,7.065217391304348
94,4.838709677419355,5.913978494623655,6.989247311827958
95,4.787234042553192,5.851063829787234,6.914893617021277
96,4.7368421052631575,5.7894736842105265,7.894736842105263
97,4.6875,5.729166666666666,7.8125
98,4.639175257731959,5.670103092783505,7.731958762886598
99,4.591836734693878,5.612244897959183,7.653061224489796
100,4.545454545454546,5.555555555555556,7.575757575757576
101,4.5,5.5,7.5
102,4.455445544554455,5.445544554455446,7.425742574257425
103,4.411764705882353,5.392156862745098,7.352941176470589
104,4.368932038834951,5.339805825242718,7.281553398058252
105,4.326923076923076,5.288461538461539,7.211538461538461
106,4.285714285714286,5.238095238095239,7.142857142857142
107,4.716981132075471,5.660377358490566,7.0754716981132075
108,4.672897196261681,5.6074766355140175,7.009345794392523
109,4.62962962962963,5.555555555555556,6.944444444444445
110,4.587155963302752,5.5045871559633035,6.8807339449541285
111,4.545454545454546,5.0,6.8181818181818175
112,4.504504504504505,4.954954954954954,6.756756756756757
113,4.4642857142857135,4.910714285714285,6.696428571428573
114,4.424778761061947,5.3097345132743365,6.637168141592921
115,4.385964912280701,5.263157894736842,6.578947368421052
116,4.3478260869565215,5.217391304347826,6.521739130434782
117,4.3103448275862055,5.172413793103449,6.4655172413793105
118,4.273504273504273,5.128205128205129,6.41025641025641
119,4.23728813559322,5.084745762711865,6.3559322033898304
120,4.201680672268907,5.042016806722689,6.302521008403361
121,4.166666666666666,5.0,6.25
122,4.132231404958678,4.958677685950414,6.198347107438017
123,4.098360655737704,4.918032786885246,6.147540983606557
124,4.0650406504065035,4.878048780487805,6.097560975609756
125,4.032258064516128,4.838709677419355,6.048387096774194
126,4.000000000000001,4.8,6.0
127,3.968253968253968,4.761904761904762,6.746031746031746
128,3.937007874015748,4.724409448818898,6.69291338582677
129,3.90625,4.6875,6.640625
130,3.875968992248062,4.651162790697675,6.5891472868217065
131,3.8461538461538463,5.0,6.538461538461539
132,3.8167938931297716,4.580152671755725,6.488549618320611
133,3.787878787878787,4.545454545454546,6.4393939393939394
134,3.7593984962406015,4.511278195488721,6.390977443609022
135,3.731343283582089,4.477611940298507,6.343283582089552
136,3.703703703703704,4.814814814814815,6.296296296296296
137,3.6764705882352944,4.779411764705883,6.25
138,4.014598540145984,4.744525547445256,6.204379562043795
139,3.6231884057971016,4.710144927536232,6.159420289855072
140,3.597122302158274,4.676258992805756,6.115107913669064
141,3.9285714285714284,4.642857142857143,6.071428571428571
142,3.900709219858157,4.609929078014184,6.028368794326242
143,3.5211267605633796,4.577464788732394,5.985915492957747
144,3.4965034965034962,4.545454545454546,5.944055944055944
145,3.8194444444444446,4.513888888888889,5.902777777777778
146,3.448275862068966,4.482758620689656,5.862068965517242
147,3.767123287671233,4.4520547945205475,5.821917808219178
148,3.741496598639455,4.421768707482993,5.782312925170068
149,3.716216216216216,4.391891891891892,5.743243243243244
150,3.6912751677852342,4.362416107382551,5.70469798657718
151,3.6666666666666674,4.333333333333334,5.666666666666667
152,3.642384105960264,4.304635761589404,5.629139072847682
153,3.6184210526315796,4.276315789473685,5.592105263157894
154,3.594771241830066,4.2483660130718945,5.555555555555555
155,3.571428571428571,4.220779220779221,5.51948051948052
156,3.870967741935484,4.516129032258063,5.483870967741936
157,3.8461538461538463,4.487179487179487,5.44871794871795
158,3.821656050955414,4.45859872611465,5.414012738853502
159,3.797468354430379,4.430379746835443,5.379746835443039
160,3.7735849056603774,4.40251572327044,5.345911949685534
161,3.7500000000000004,4.375,5.3125
162,3.7267080745341614,4.3478260869565215,5.279503105590062
163,3.7037037037037033,4.320987654320987,5.246913580246913
164,3.680981595092024,4.294478527607361,5.214723926380368
165,3.6585365853658542,4.26829268292683,5.182926829268292
166,3.6363636363636362,4.242424242424243,5.151515151515151
167,3.614457831325301,4.216867469879518,5.72289156626506
168,3.592814371257485,4.191616766467066,5.389221556886228
169,3.571428571428572,4.166666666666666,5.654761904761905
170,3.5502958579881656,4.142011834319527,5.325443786982249
171,3.529411764705882,4.117647058823529,5.588235294117647
172,3.508771929824561,4.093567251461988,5.555555555555555
173,3.488372093023255,4.069767441860465,5.232558139534883
174,3.4682080924855487,4.0462427745664735,5.491329479768786
175,3.4482758620689653,4.022988505747127,5.172413793103449
176,3.428571428571429,3.9999999999999996,5.428571428571429
177,3.4090909090909087,3.977272727272728,5.3977272727272725
178,3.389830508474576,3.954802259887005,5.36723163841808
179,3.3707865168539324,3.932584269662922,5.337078651685393
180,3.35195530726257,3.910614525139665,5.307262569832402
181,3.3333333333333335,3.888888888888889,5.277777777777778
182,3.314917127071823,3.8674033149171274,5.248618784530387
183,3.296703296703297,3.8461538461538463,5.219780219780221
184,3.278688524590164,3.8251366120218586,5.191256830601093
185,3.260869565217391,3.804347826086956,5.16304347826087
186,3.2432432432432434,3.783783783783784,5.135135135135135
187,3.225806451612903,3.763440860215053,5.10752688172043
188,3.2085561497326207,3.7433155080213902,5.080213903743316
189,3.1914893617021276,3.7234042553191493,5.053191489361702
190,3.1746031746031744,3.7037037037037033,5.026455026455026
191,3.157894736842105,3.9473684210526314,5.0
192,3.1413612565445024,3.664921465968587,4.973821989528796
193,3.125000000000001,3.645833333333333,4.947916666666666
194,3.1088082901554395,3.6269430051813476,4.922279792746115
195,3.0927835051546384,3.608247422680412,4.896907216494846
196,3.076923076923077,3.846153846153846,4.871794871794872
197,3.061224489795919,3.8265306122448974,4.846938775510204
198,3.0456852791878175,3.807106598984772,4.822335025380712
199,3.030303030303031,3.787878787878787,4.7979797979797985
200,3.0150753768844227,3.7688442211055273,4.773869346733668
201,3.0,3.7500000000000004,4.75
202,2.9850746268656714,3.73134328358209,4.72636815920398
203,2.9702970297029703,3.7128712871287135,4.702970297029703
204,2.9556650246305423,3.694581280788177,4.679802955665025
205,2.9411764705882346,3.676470588235295,4.6568627450980395
206,2.926829268292683,3.414634146341464,4.634146341463414
207,2.912621359223301,3.640776699029126,4.854368932038835
208,2.8985507246376807,3.6231884057971024,4.830917874396135
209,2.8846153846153855,3.6057692307692313,4.8076923076923075
210,2.870813397129187,3.588516746411483,4.784688995215311
211,2.8571428571428568,3.571428571428572,4.523809523809525
212,2.8436018957345968,3.5545023696682465,4.739336492890995
213,2.8301886792452833,3.5377358490566038,4.481132075471698
214,2.816901408450704,3.5211267605633796,4.694835680751173
215,2.8037383177570088,3.5046728971962615,4.439252336448598
216,3.023255813953489,3.7209302325581395,4.651162790697675
217,2.7777777777777777,3.703703703703704,4.62962962962963
218,2.7649769585253456,3.6866359447004617,4.608294930875576
219,2.7522935779816518,3.669724770642202,4.587155963302752
220,2.73972602739726,3.65296803652968,4.5662100456621
221,2.954545454545454,3.4090909090909087,4.545454545454546
222,2.714932126696832,3.619909502262443,4.524886877828055
223,2.9279279279279278,3.3783783783783785,4.504504504504505
224,2.690582959641256,3.587443946188341,4.484304932735426
225,2.9017857142857153,3.3482142857142856,4.4642857142857135
226,2.6666666666666665,3.5555555555555554,4.444444444444444
227,2.8761061946902657,3.539823008849557,4.424778761061947
228,2.8634361233480177,3.524229074889868,4.6255506607929515
229,2.850877192982457,3.508771929824562,4.385964912280702
230,3.056768558951965,3.4934497816593892,4.585152838427948
231,2.826086956521739,3.4782608695652173,4.565217391304348
232,3.03030303030303,3.463203463203464,4.329004329004328
233,2.801724137931035,3.448275862068965,4.525862068965517
234,2.7896995708154506,3.4334763948497855,4.291845493562231
235,2.777777777777777,3.418803418803419,4.487179487179488
236,2.9787234042553195,3.404255319148936,4.468085106382978
237,2.9661016949152548,3.389830508474576,4.449152542372881
238,2.953586497890296,3.375527426160337,4.430379746835443
239,2.941176470588236,3.361344537815126,4.411764705882353
240,2.928870292887029,3.3472803347280333,4.393305439330543
241,2.9166666666666674,3.3333333333333335,4.375
242,2.9045643153526965,3.319502074688797,4.356846473029046
243,2.8925619834710736,3.3057851239669422,4.338842975206611
244,2.880658436213992,3.292181069958848,4.320987654320988
245,2.8688524590163937,3.278688524590164,4.303278688524589
246,2.6530612244897958,3.2653061224489797,4.081632653061225
247,2.845528455284554,3.2520325203252036,4.268292682926829
248,2.8340080971659924,3.2388663967611344,4.251012145748987
249,2.82258064516129,3.225806451612903,4.233870967741936
250,2.811244979919678,3.2128514056224904,4.216867469879518
251,2.8000000000000003,3.2,4.199999999999999
252,2.788844621513944,3.187250996015936,4.183266932270917
253,2.7777777777777777,3.1746031746031753,4.166666666666666
254,2.766798418972331,3.1620553359683794,4.150197628458499
255,2.7559055118110236,3.1496062992125977,4.133858267716535
256,2.7450980392156867,3.1372549019607843,4.313725490196079
257,2.734375,3.125,4.1015625
258,2.7237354085603105,3.11284046692607,4.085603112840467
259,2.7131782945736433,3.1007751937984502,4.069767441860465
260,2.702702702702702,3.088803088803088,4.0540540540540535
261,2.6923076923076916,3.076923076923077,4.038461538461538
262,2.6819923371647514,3.065134099616858,4.0229885057471275
263,2.6717557251908395,3.0534351145038165,4.007633587786261
264,2.6615969581749046,3.041825095057034,3.992395437262358
265,2.6515151515151514,3.0303030303030303,3.9772727272727266
266,2.6415094339622645,3.018867924528302,3.9622641509433962
267,2.631578947368421,3.007518796992481,4.135338345864661
268,2.6217228464419478,2.99625468164794,3.9325842696629207
269,2.6119402985074633,2.9850746268656714,4.104477611940298
270,2.602230483271375,2.973977695167286,4.089219330855019
271,2.592592592592592,2.9629629629629624,3.8888888888888897
272,2.5830258302583022,2.9520295202952034,4.059040590405903
273,2.5735294117647056,2.9411764705882346,3.860294117647059
274,2.564102564102564,2.9304029304029298,4.029304029304029
275,2.5547445255474455,2.9197080291970807,4.014598540145985
276,2.5454545454545445,2.9090909090909096,3.9999999999999996
277,2.536231884057971,2.8985507246376807,3.985507246376811
278,2.527075812274368,2.8880866425992773,3.9711191335740073
279,2.517985611510791,2.877697841726619,3.9568345323740997
280,2.5089605734767018,2.867383512544803,3.942652329749104
281,2.5,2.8571428571428568,3.9285714285714284
282,2.4911032028469755,2.8469750889679712,3.9145907473309607
283,2.4822695035460995,2.8368794326241127,3.900709219858156
284,2.473498233215548,2.826855123674911,3.886925795053004
285,2.4647887323943665,2.816901408450704,3.873239436619719
286,2.456140350877193,2.8070175438596494,3.8596491228070184
287,2.447552447552448,2.7972027972027975,3.8461538461538463
288,2.4390243902439024,2.961672473867596,3.8327526132404177
289,2.4305555555555554,2.777777777777777,3.8194444444444446
290,2.422145328719723,2.7681660899653973,3.8062283737024227
291,2.413793103448276,2.931034482758621,3.793103448275862
292,2.405498281786942,2.7491408934707904,3.780068728522337
293,2.3972602739726026,2.739726027397261,3.767123287671233
294,2.389078498293515,2.73037542662116,3.754266211604096
295,2.380952380952381,2.72108843537415,3.7414965986394564
296,2.372881355932203,2.8813559322033897,3.728813559322034
297,2.364864864864865,2.8716216216216206,3.7162162162162162
298,2.3569023569023573,2.861952861952863,3.703703703703704
299,2.348993288590604,2.8523489932885915,3.6912751677852342
300,2.341137123745819,2.8428093645484944,3.6789297658862874
301,2.333333333333334,2.8333333333333335,3.666666666666666
302,2.3255813953488373,2.8239202657807305,3.6544850498338874
303,2.3178807947019866,2.814569536423841,3.642384105960265
304,2.31023102310231,2.8052805280528053,3.6303630363036308
305,2.3026315789473686,2.796052631578947,3.618421052631579
306,2.2950819672131146,2.786885245901639,3.60655737704918
307,2.2875816993464055,2.941176470588236,3.594771241830066
308,2.2801302931596092,2.768729641693811,3.5830618892508146
309,2.272727272727273,2.922077922077922,3.571428571428571
310,2.26537216828479,2.9126213592233006,3.559870550161812
311,2.2580645161290316,2.741935483870968,3.7096774193548385
312,2.2508038585209,2.733118971061093,3.5369774919614154
313,2.243589743589743,2.884615384615384,3.5256410256410255
314,2.2364217252396164,2.7156549520766773,3.5143769968051117
315,2.2292993630573252,2.7070063694267517,3.5031847133757963
316,2.2222222222222228,2.857142857142857,3.4920634920634916
317,2.2151898734177213,2.848101265822785,3.6392405063291138
318,2.2082018927444795,2.681388012618296,3.470031545741324
319,2.2012578616352205,2.8301886792452833,3.459119496855346
320,2.1943573667711593,2.8213166144200628,3.605015673981191
321,2.1875,2.8124999999999996,3.5937500000000004
322,2.180685358255452,2.8037383177570088,3.4267912772585665
323,2.1739130434782616,2.795031055900621,3.4161490683229814
324,2.1671826625387,2.786377708978328,3.560371517027863
325,2.1604938271604937,2.6234567901234565,3.395061728395062
326,2.1538461538461533,2.769230769230769,3.384615384615385
327,2.147239263803681,2.7607361963190185,3.5276073619631907
328,2.293577981651376,2.7522935779816518,3.3639143730886847
329,2.1341463414634143,2.7439024390243905,3.353658536585366
330,2.1276595744680855,2.735562310030395,3.4954407294832825
331,2.1212121212121215,2.7272727272727266,3.4848484848484844
332,2.114803625377644,2.7190332326283984,3.3232628398791544
333,2.108433734939759,2.7108433734939754,3.4638554216867465
334,2.102102102102102,2.702702702702702,3.453453453453454
335,2.095808383233533,2.6946107784431135,3.293413173652695
336,2.0895522388059704,2.6865671641791042,3.4328358208955225
337,2.083333333333333,2.678571428571428,3.422619047619048
338,2.2255192878338277,2.6706231454005933,3.4124629080118694
339,2.071005917159763,2.6627218934911245,3.4023668639053253
340,2.0648967551622417,2.6548672566371687,3.392330383480826
341,2.058823529411765,2.6470588235294112,3.3823529411764706
342,2.1994134897360706,2.6392961876832843,3.225806451612903
343,2.046783625730994,2.631578947368421,3.3625730994152043
344,2.040816326530612,2.6239067055393592,3.3527696793002915
345,2.180232558139535,2.6162790697674416,3.3430232558139537
346,2.0289855072463765,2.608695652173913,3.3333333333333335
347,2.0231213872832368,2.601156069364161,3.3236994219653178
348,2.1613832853025934,2.5936599423631126,3.4582132564841492
349,2.1551724137931036,2.5862068965517246,3.4482758620689653
350,2.0057306590257875,2.5787965616045843,3.2951289398280807
351,2.142857142857143,2.5714285714285716,3.2857142857142856
352,2.1367521367521367,2.5641025641025648,3.418803418803419
353,1.988636363636364,2.5568181818181817,3.2670454545454546
354,1.9830028328611902,2.5495750708215295,3.257790368271954
355,2.11864406779661,2.5423728813559325,3.248587570621469
356,2.112676056338028,2.535211267605634,3.3802816901408446
357,2.1067415730337076,2.528089887640449,3.3707865168539324
358,2.100840336134454,2.5210084033613445,3.361344537815126
359,2.094972067039106,2.5139664804469275,3.35195530726257
360,2.089136490250696,2.506963788300835,3.3426183844011144
361,2.083333333333333,2.5,3.194444444444444
362,2.0775623268698062,2.493074792243768,3.32409972299169
363,2.0718232044198897,2.4861878453038675,3.314917127071823
364,1.9283746556473829,2.479338842975207,3.3057851239669422
365,2.0604395604395602,2.4725274725274726,3.15934065934066
366,2.054794520547945,2.465753424657534,3.287671232876712
367,2.1857923497267757,2.459016393442623,3.278688524590164
368,2.0435967302452314,2.4523160762942773,3.2697547683923704
369,2.0380434782608696,2.445652173913043,3.260869565217392
370,2.0325203252032518,2.4390243902439024,3.2520325203252036
371,2.027027027027027,2.4324324324324325,3.2432432432432434
372,2.0215633423180592,2.4258760107816713,3.234501347708895
373,2.016129032258065,2.4193548387096775,3.225806451612903
374,2.0107238605898123,2.412868632707775,3.2171581769436997
375,2.0053475935828873,2.406417112299466,3.20855614973262
376,2.133333333333333,2.3999999999999995,3.2
377,2.1276595744680846,2.393617021276596,3.1914893617021276
378,1.989389920424403,2.3872679045092835,3.183023872679046
379,1.984126984126984,2.380952380952381,3.1746031746031744
380,2.1108179419525066,2.37467018469657,3.16622691292876
381,2.105263157894737,2.3684210526315788,3.157894736842105
382,1.968503937007874,2.3622047244094486,3.149606299212598
383,1.963350785340314,2.3560209424083776,3.1413612565445024
384,2.088772845953003,2.3498694516971277,3.1331592689295045
385,1.953125,2.34375,3.125000000000001
386,1.948051948051948,2.3376623376623376,3.1168831168831166
387,2.072538860103627,2.33160621761658,3.1088082901554404
388,1.937984496124031,2.3255813953488373,3.1007751937984502
389,1.9329896907216495,2.3195876288659796,3.0927835051546393
390,2.0565552699228795,2.313624678663239,3.084832904884318
391,2.0512820512820515,2.307692307692308,3.076923076923077
392,1.9181585677749358,2.3017902813299234,3.0690537084398977
393,1.913265306122449,2.2959183673469385,3.061224489795919
394,2.035623409669211,2.2900763358778624,3.0534351145038165
395,1.903553299492386,2.284263959390863,3.0456852791878175
396,2.0253164556962022,2.2784810126582276,3.037974683544304
397,2.02020202020202,2.272727272727273,3.030303030303031
398,1.8891687657430731,2.267002518891688,3.0226700251889165
399,1.8844221105527637,2.261306532663317,3.0150753768844227
400,2.0050125313283207,2.2556390977443606,3.007518796992481
401,1.9999999999999998,2.25,3.0
402,1.8703241895261846,2.244389027431421,2.9925187032418954
403,0.0,0.0,0.0
404,0.0,0.0,0.0
405,0.0,0.0,0.0
406,0.0,0.0,0.0
407,0.0,0.0,0.0
408,0.0,0.0,0.0
409,0.0,0.0,0.0
410,0.0,0.0,0.0
411,0.0,0.0,0.0
412,0.0,0.0,0.0
413,0.0,0.0,0.0
414,0.0,0.0,0.0
415,0.0,0.0,0.0
416,0.0,0.0,0.0
417,0.0,0.0,0.0
418,0.0,0.0,0.0
419,0.0,0.0,0.0
420,0.0,0.0,0.0
421,0.0,0.0,0.0
422,0.0,0.0,0.0
423,0.0,0.0,0.0
424,0.0,0.0,0.0
425,0.0,0.0,0.0
426,0.0,0.0,0.0
427,0.0,0.0,0.0
428,0.0,0.0,0.0
429,0.0,0.0,0.0
430,0.0,0.0,0.0
431,0.0,0.0,0.0
432,0.0,0.0,0.0
433,0.0,0.0,0.0
434,0.0,0.0,0.0
435,0.0,0.0,0.0
436,0.0,0.0,0.0
437,0.0,0.0,0.0
438,0.0,0.0,0.0
439,0.0,0.0,0.0
440,0.0,0.0,0.0
441,0.0,0.0,0.0
442,0.0,0.0,0.0
443,0.0,0.0,0.0
444,0.0,0.0,0.0
445,0.0,0.0,0.0
446,0.0,0.0,0.0
447,0.0,0.0,0.0
448,0.0,0.0,0.0
449,0.0,0.0,0.0
450,0.0,0.0,0.0
451,0.0,0.0,0.0
452,0.0,0.0,0.0
453,0.0,0.0,0.0
454,0.0,0.0,0.0
455,0.0,0.0,0.0
456,0.0,0.0,0.0
457,0.0,0.0,0.0
458,0.0,0.0,0.0
459,0.0,0.0,0.0
460,0.0,0.0,0.0
461,0.0,0.0,0.0
462,0.0,0.0,0.0
463,0.0,0.0,0.0
464,0.0,0.0,0.0
465,0.0,0.0,0.0
466,0.0,0.0,0.0
467,0.0,0.0,0.0
468,0.0,0.0,0.0
469,0.0,0.0,0.0
470,0.0,0.0,0.0
471,0.0,0.0,0.0
472,0.0,0.0,0.0
473,0.0,0.0,0.0
474,0.0,0.0,0.0
475,0.0,0.0,0.0
476,0.0,0.0,0.0
477,0.0,0.0,0.0
478,0.0,0.0,0.0
479,0.0,0.0,0.0
480,0.0,0.0,0.0
481,0.0,0.0,0.0
482,0.0,0.0,0.0
483,0.0,0.0,0.0
484,0.0,0.0,0.0
485,0.0,0.0,0.0
486,0.0,0.0,0.0
487,0.0,0.0,0.0
488,0.0,0.0,0.0
489,0.0,0.0,0.0
490,0.0,0.0,0.0
491,0.0,0.0,0.0
492,0.0,0.0,0.0
493,0.0,0.0,0.0
494,0.0,0.0,0.0
495,0.0,0.0,0.0
496,0.0,0.0,0.0
497,0.0,0.0,0.0
498,0.0,0.0,0.0
499,0.0,0.0,0.0
500,0.0,0.0,0.0
501,0.0,0.0,0.0
502,0.0,0.0,0.0
503,0.0,0.0,0.0
504,0.0,0.0,0.0
505,0.0,0.0,0.0
506,0.0,0.0,0.0
507,0.0,0.0,0.0
508,0.0,0.0,0.0
509,0.0,0.0,0.0
510,0.0,0.0,0.0
511,0.0,0.0,0.0
512,0.0,0.0,0.0
513,0.0,0.0,0.0
514,0.0,0.0,0.0
515,0.0,0.0,0.0
516,0.0,0.0,0.0
517,0.0,0.0,0.0
518,0.0,0.0,0.0
519,0.0,0.0,0.0
520,0.0,0.0,0.0
521,0.0,0.0,0.0
522,0.0,0.0,0.0
523,0.0,0.0,0.0
524,0.0,0.0,0.0
525,0.0,0.0,0.0
526,0.0,0.0,0.0
527,0.0,0.0,0.0
528,0.0,0.0,0.0
529,0.0,0.0,0.0
530,0.0,0.0,0.0
531,0.0,0.0,0.0
532,0.0,0.0,0.0
533,0.0,0.0,0.0
534,0.0,0.0,0.0
535,0.0,0.0,0.0
536,0.0,0.0,0.0
537,0.0,0.0,0.0
538,0.0,0.0,0.0
539,0.0,0.0,0.0
540,0.0,0.0,0.0
541,0.0,0.0,0.0
542,0.0,0.0,0.0
543,0.0,0.0,0.0
544,0.0,0.0,0.0
545,0.0,0.0,0.0
546,0.0,0.0,0.0
547,0.0,0.0,0.0
548,0.0,0.0,0.0
549,0.0,0.0,0.0
550,0.0,0.0,0.0
551,0.0,0.0,0.0
552,0.0,0.0,0.0
553,0.0,0.0,0.0
554,0.0,0.0,0.0
555,0.0,0.0,0.0
556,0.0,0.0,0.0
557,0.0,0.0,0.0
558,0.0,0.0,0.0
559,0.0,0.0,0.0
560,0.0,0.0,0.0
561,0.0,0.0,0.0
562,0.0,0.0,0.0
563,0.0,0.0,0.0
564,0.0,0.0,0.0
565,0.0,0.0,0.0
566,0.0,0.0,0.0
567,0.0,0.0,0.0
568,0.0,0.0,0.0
569,0.0,0.0,0.0
570,0.0,0.0,0.0
571,0.0,0.0,0.0
572,0.0,0.0,0.0
573,0.0,0.0,0.0
574,0.0,0.0,0.0
575,0.0,0.0,0.0
576,0.0,0.0,0.0
577,0.0,0.0,0.0
578,0.0,0.0,0.0
579,0.0,0.0,0.0
580,0.0,0.0,0.0
581,0.0,0.0,0.0
582,0.0,0.0,0.0
583,0.0,0.0,0.0
584,0.0,0.0,0.0
585,0.0,0.0,0.0
586,0.0,0.0,0.0
587,0.0,0.0,0.0
588,0.0,0.0,0.0
589,0.0,0.0,0.0
590,0.0,0.0,0.0
591,0.0,0.0,0.0
592,0.0,0.0,0.0
593,0.0,0.0,0.0
594,0.0,0.0,0.0
595,0.0,0.0,0.0
596,0.0,0.0,0.0
597,0.0,0.0,0.0
598,0.0,0.0,0.0
599,0.0,0.0,0.0
600,0.0,0.0,0.0
601,0.0,0.0,0.0
602,0.0,0.0,0.0
603,0.0,0.0,0.0
604,0.0,0.0,0.0
605,0.0,0.0,0.0
606,0.0,0.0,0.0
607,0.0,0.0,0.0
608,0.0,0.0,0.0
609,0.0,0.0,0.0
610,0.0,0.0,0.0
611,0.0,0.0,0.0
612,0.0,0.0,0.0
613,0.0,0.0,0.0
614,0.0,0.0,0.0
615,0.0,0.0,0.0
616,0.0,0.0,0.0
617,0.0,0.0,0.0
618,0.0,0.0,0.0
619,0.0,0.0,0.0
620,0.0,0.0,0.0
621,0.0,0.0,0.0
622,0.0,0.0,0.0
623,0.0,0.0,0.0
624,0.0,0.0,0.0
625,0.0,0.0,0.0
626,0.0,0.0,0.0
627,0.0,0.0,0.0
628,0.0,0.0,0.0
629,0.0,0.0,0.0
630,0.0,0.0,0.0
631,0.0,0.0,0.0
632,0.0,0.0,0.0
633,0.0,0.0,0.0
634,0.0,0.0,0.0
635,0.0,0.0,0.0
636,0.0,0.0,0.0
637,0.0,0.0,0.0
638,0.0,0.0,0.0
639,0.0,0.0,0.0
640,0.0,0.0,0.0
641,0.0,0.0,0.0
642,0.0,0.0,0.0
643,0.0,0.0,0.0
644,0.0,0.0,0.0
645,0.0,0.0,0.0
646,0.0,0.0,0.0
647,0.0,0.0,0.0
648,0.0,0.0,0.0
649,0.0,0.0,0.0
650,0.0,0.0,0.0
651,0.0,0.0,0.0
652,0.0,0.0,0.0
653,0.0,0.0,0.0
654,0.0,0.0,0.0
655,0.0,0.0,0.0
656,0.0,0.0,0.0
657,0.0,0.0,0.0
658,0.0,0.0,0.0
659,0.0,0.0,0.0
660,0.0,0.0,0.0
661,0.0,0.0,0.0
662,0.0,0.0,0.0
663,0.0,0.0,0.0
664,0.0,0.0,0.0
665,0.0,0.0,0.0
666,0.0,0.0,0.0
667,0.0,0.0,0.0
668,0.0,0.0,0.0
669,0.0,0.0,0.0
670,0.0,0.0,0.0
671,0.0,0.0,0.0
672,0.0,0.0,0.0
673,0.0,0.0,0.0
674,0.0,0.0,0.0
675,0.0,0.0,0.0
676,0.0,0.0,0.0
677,0.0,0.0,0.0
678,0.0,0.0,0.0
679,0.0,0.0,0.0
680,0.0,0.0,0.0
681,0.0,0.0,0.0
682,0.0,0.0,0.0
683,0.0,0.0,0.0
684,0.0,0.0,0.0
685,0.0,0.0,0.0
686,0.0,0.0,0.0
687,0.0,0.0,0.0
688,0.0,0.0,0.0
689,0.0,0.0,0.0
690,0.0,0.0,0.0
691,0.0,0.0,0.0
692,0.0,0.0,0.0
693,0.0,0.0,0.0
694,0.0,0.0,0.0
695,0.0,0.0,0.0
696,0.0,0.0,0.0
697,0.0,0.0,0.0
698,0.0,0.0,0.0
699,0.0,0.0,0.0
700,0.0,0.0,0.0
701,0.0,0.0,0.0
702,0.0,0.0,0.0
703,0.0,0.0,0.0
704,0.0,0.0,0.0
705,0.0,0.0,0.0
706,0.0,0.0,0.0
707,0.0,0.0,0.0
708,0.0,0.0,0.0
709,0.0,0.0,0.0
710,0.0,0.0,0.0
711,0.0,0.0,0.0
712,0.0,0.0,0.0
713,0.0,0.0,0.0
714,0.0,0.0,0.0
715,0.0,0.0,0.0
716,0.0,0.0,0.0
717,0.0,0.0,0.0
718,0.0,0.0,0.0
719,0.0,0.0,0.0
720,0.0,0.0,0.0
721,0.0,0.0,0.0
722,0.0,0.0,0.0
723,0.0,0.0,0.0
724,0.0,0.0,0.0
725,0.0,0.0,0.0
726,0.0,0.0,0.0
727,0.0,0.0,0.0
728,0.0,0.0,0.0
729,0.0,0.0,0.0
730,0.0,0.0,0.0
731,0.0,0.0,0.0
732,0.0,0.0,0.0
733,0.0,0.0,0.0
734,0.0,0.0,0.0
735,0.0,0.0,0.0
736,0.0,0.0,0.0
737,0.0,0.0,0.0
738,0.0,0.0,0.0
739,0.0,0.0,0.0
740,0.0,0.0,0.0
741,0.0,0.0,0.0
742,0.0,0.0,0.0
743,0.0,0.0,0.0
744,0.0,0.0,0.0
745,0.0,0.0,0.0
746,0.0,0.0,0.0
747,0.0,0.0,0.0
748,0.0,0.0,0.0
749,0.0,0.0,0.0
750,0.0,0.0,0.0
751,0.0,0.0,0.0
752,0.0,0.0,0.0
753,0.0,0.0,0.0
754,0.0,0.0,0.0
755,0.0,0.0,0.0
756,0.0,0.0,0.0
757,0.0,0.0,0.0
758,0.0,0.0,0.0
759,0.0,0.0,0.0
760,0.0,0.0,0.0
761,0.0,0.0,0.0
762,0.0,0.0,0.0
763,0.0,0.0,0.0
764,0.0,0.0,0.0
765,0.0,0.0,0.0
766,0.0,0.0,0.0
767,0.0,0.0,0.0
768,0.0,0.0,0.0
769,0.0,0.0,0.0
770,0.0,0.0,0.0
771,0.0,0.0,0.0
772,0.0,0.0,0.0
773,0.0,0.0,0.0
774,0.0,0.0,0.0
775,0.0,0.0,0.0
776,0.0,0.0,0.0
777,0.0,0.0,0.0
778,0.0,0.0,0.0
779,0.0,0.0,0.0
780,0.0,0.0,0.0
781,0.0,0.0,0.0
782,0.0,0.0,0.0
783,0.0,0.0,0.0
784,0.0,0.0,0.0
785,0.0,0.0,0.0
786,0.0,0.0,0.0
787,0.0,0.0,0.0
788,0.0,0.0,0.0
789,0.0,0.0,0.0
790,0.0,0.0,0.0
791,0.0,0.0,0.0
792,0.0,0.0,0.0
793,0.0,0.0,0.0
794,0.0,0.0,0.0
795,0.0,0.0,0.0
796,0.0,0.0,0.0
797,0.0,0.0,0.0
798,0.0,0.0,0.0
799,0.0,0.0,0.0
800,0.0,0.0,0.0
801,0.0,0.0,0.0
802,0.0,0.0,0.0
803,0.0,0.0,0.0
804,0.0,0.0,0.0
805,0.0,0.0,0.0
806,0.0,0.0,0.0
807,0.0,0.0,0.0
808,0.0,0.0,0.0
809,0.0,0.0,0.0
810,0.0,0.0,0.0
811,0.0,0.0,0.0
812,0.0,0.0,0.0
813,0.0,0.0,0.0
814,0.0,0.0,0.0
815,0.0,0.0,0.0
816,0.0,0.0,0.0
817,0.0,0.0,0.0
818,0.0,0.0,0.0
819,0.0,0.0,0.0
820,0.0,0.0,0.0
821,0.0,0.0,0.0
822,0.0,0.0,0.0
823,0.0,0.0,0.0
824,0.0,0.0,0.0
825,0.0,0.0,0.0
826,0.0,0.0,0.0
827,0.0,0.0,0.0
828,0.0,0.0,0.0
829,0.0,0.0,0.0
830,0.0,0.0,0.0
831,0.0,0.0,0.0
832,0.0,0.0,0.0
833,0.0,0.0,0.0
834,0.0,0.0,0.0
835,0.0,0.0,0.0
836,0.0,0.0,0.0
837,0.0,0.0,0.0
838,0.0,0.0,0.0
839,0.0,0.0,0.0
840,0.0,0.0,0.0
841,0.0,0.0,0.0
842,0.0,0.0,0.0
843,0.0,0.0,0.0
844,0.0,0.0,0.0
845,0.0,0.0,0.0
846,0.0,0.0,0.0
847,0.0,0.0,0.0
848,0.0,0.0,0.0
849,0.0,0.0,0.0
850,0.0,0.0,0.0
851,0.0,0.0,0.0
852,0.0,0.0,0.0
853,0.0,0.0,0.0
854,0.0,0.0,0.0
855,0.0,0.0,0.0
856,0.0,0.0,0.0
857,0.0,0.0,0.0
858,0.0,0.0,0.0
859,0.0,0.0,0.0
860,0.0,0.0,0.0
861,0.0,0.0,0.0
862,0.0,0.0,0.0
863,0.0,0.0,0.0
864,0.0,0.0,0.0
865,0.0,0.0,0.0
866,0.0,0.0,0.0
867,0.0,0.0,0.0
868,0.0,0.0,0.0
869,0.0,0.0,0.0
870,0.0,0.0,0.0
871,0.0,0.0,0.0
872,0.0,0.0,0.0
873,0.0,0.0,0.0
874,0.0,0.0,0.0
875,0.0,0.0,0.0
876,0.0,0.0,0.0
877,0.0,0.0,0.0
878,0.0,0.0,0.0
879,0.0,0.0,0.0
880,0.0,0.0,0.0
881,0.0,0.0,0.0
882,0.0,0.0,0.0
883,0.0,0.0,0.0
884,0.0,0.0,0.0
885,0.0,0.0,0.0
886,0.0,0.0,0.0
887,0.0,0.0,0.0
888,0.0,0.0,0.0
889,0.0,0.0,0.0
890,0.0,0.0,0.0
891,0.0,0.0,0.0
892,0.0,0.0,0.0
893,0.0,0.0,0.0
894,0.0,0.0,0.0
895,0.0,0.0,0.0
896,0.0,0.0,0.0
897,0.0,0.0,0.0
898,0.0,0.0,0.0
899,0.0,0.0,0.0
900,0.0,0.0,0.0
901,0.0,0.0,0.0
902,0.0,0.0,0.0
903,0.0,0.0,0.0
904,0.0,0.0,0.0
905,0.0,0.0,0.0
906,0.0,0.0,0.0
907,0.0,0.0,0.0
908,0.0,0.0,0.0
909,0.0,0.0,0.0
910,0.0,0.0,0.0
911,0.0,0.0,0.0
912,0.0,0.0,0.0
913,0.0,0.0,0.0
914,0.0,0.0,0.0
915,0.0,0.0,0.0
916,0.0,0.0,0.0
917,0.0,0.0,0.0
918,0.0,0.0,0.0
919,0.0,0.0,0.0
920,0.0,0.0,0.0
921,0.0,0.0,0.0
922,0.0,0.0,0.0
923,0.0,0.0,0.0
924,0.0,0.0,0.0
925,0.0,0.0,0.0
926,0.0,0.0,0.0
927,0.0,0.0,0.0
928,0.0,0.0,0.0
929,0.0,0.0,0.0
930,0.0,0.0,0.0
931,0.0,0.0,0.0
932,0.0,0.0,0.0
933,0.0,0.0,0.0
934,0.0,0.0,0.0
935,0.0,0.0,0.0
936,0.0,0.0,0.0
937,0.0,0.0,0.0
938,0.0,0.0,0.0
939,0.0,0.0,0.0
940,0.0,0.0,0.0
941,0.0,0.0,0.0
942,0.0,0.0,0.0
943,0.0,0.0,0.0
944,0.0,0.0,0.0
945,0.0,0.0,0.0
946,0.0,0.0,0.0
947,0.0,0.0,0.0
948,0.0,0.0,0.0
949,0.0,0.0,0.0
950,0.0,0.0,0.0
951,0.0,0.0,0.0
952,0.0,0.0,0.0
953,0.0,0.0,0.0
954,0.0,0.0,0.0
955,0.0,0.0,0.0
956,0.0,0.0,0.0
957,0.0,0.0,0.0
958,0.0,0.0,0.0
959,0.0,0.0,0.0
960,0.0,0.0,0.0
961,0.0,0.0,0.0
962,0.0,0.0,0.0
963,0.0,0.0,0.0
964,0.0,0.0,0.0
965,0.0,0.0,0.0
966,0.0,0.0,0.0
967,0.0,0.0,0.0
968,0.0,0.0,0.0
969,0.0,0.0,0.0
970,0.0,0.0,0.0
971,0.0,0.0,0.0
972,0.0,0.0,0.0
973,0.0,0.0,0.0
974,0.0,0.0,0.0
975,0.0,0.0,0.0
976,0.0,0.0,0.0
977,0.0,0.0,0.0
978,0.0,0.0,0.0
979,0.0,0.0,0.0
980,0.0,0.0,0.0
981,0.0,0.0,0.0
982,0.0,0.0,0.0
983,0.0,0.0,0.0
984,0.0,0.0,0.0
985,0.0,0.0,0.0
986,0.0,0.0,0.0
987,0.0,0.0,0.0
988,0.0,0.0,0.0
989,0.0,0.0,0.0
990,0.0,0.0,0.0
991,0.0,0.0,0.0
992,0.0,0.0,0.0
993,0.0,0.0,0.0
994,0.0,0.0,0.0
995,0.0,0.0,0.0
996,0.0,0.0,0.0
997,0.0,0.0,0.0
998,0.0,0.0,0.0
999,0.0,0.0,0.0
1000,0.0,0.0,0.0


==> data/sample_size_precision_5.csv <==
x,90,95,99
1,0.0,0.0,0.0
2,0.0,0.0,0.0
3,0.0,0.0,0.0
4,0.0,0.0,0.0
5,0.0,0.0,0.0
6,0.0,0.0,0.0
7,0.0,0.0,0.0
8,0.0,0.0,0.0
9,0.0,0.0,0.0
10,0.0,0.0,0.0
11,0.0,0.0,0.0
12,13.636363636363635,13.636363636363635,18.181818181818183
13,12.5,12.5,16.666666666666664
14,11.538461538461538,11.538461538461538,15.384615384615385
15,10.714285714285714,10.714285714285714,14.285714285714285
16,10.0,10.0,13.333333333333334
17,9.375,9.375,12.5
18,8.823529411764707,8.823529411764707,11.76470588235294
19,8.333333333333332,8.333333333333332,11.11111111111111
20,7.894736842105263,7.894736842105263,10.526315789473683
21,7.5,7.5,10.0
22,7.142857142857142,7.142857142857142,9.523809523809524
23,6.8181818181818175,6.8181818181818175,9.090909090909092
24,6.521739130434782,6.521739130434782,8.695652173913043
25,6.25,6.25,8.333333333333332
26,6.0,6.0,8.0
27,5.769230769230769,5.769230769230769,7.6923076923076925
28,5.555555555555555,5.555555555555555,7.4074074074074066
29,5.357142857142857,5.357142857142857,7.142857142857142
30,5.172413793103448,5.172413793103448,6.896551724137931
31,6.666666666666667,8.333333333333332,10.0
32,6.451612903225806,8.064516129032258,9.67741935483871
33,6.25,7.8125,9.375
34,6.0606060606060606,7.575757575757576,9.090909090909092
35,5.88235294117647,7.352941176470589,8.823529411764707
36,5.714285714285714,7.142857142857142,8.571428571428571
37,5.555555555555555,6.944444444444445,8.333333333333332
38,5.405405405405405,6.756756756756757,8.108108108108109
39,5.263157894736842,6.578947368421052,7.894736842105263
40,5.128205128205128,6.41025641025641,7.6923076923076925
41,5.0,6.25,7.5
42,4.878048780487805,6.097560975609756,7.317073170731707
43,4.761904761904762,5.952380952380952,7.142857142857142
44,4.651162790697675,5.813953488372093,6.976744186046512
45,4.545454545454546,5.681818181818182,6.8181818181818175
46,4.444444444444445,5.555555555555555,6.666666666666667
47,4.3478260869565215,5.434782608695652,6.521739130434782
48,4.25531914893617,5.319148936170213,6.382978723404255
49,4.166666666666666,5.208333333333334,6.25
50,4.081632653061225,5.1020408163265305,6.122448979591836
51,4.0,5.0,6.0
52,4.901960784313726,5.88235294117647,7.8431372549019605
53,4.807692307692308,5.769230769230769,7.6923076923076925
54,4.716981132075472,5.660377358490567,7.547169811320755
55,4.62962962962963,5.555555555555555,7.4074074074074066
56,4.545454545454546,5.454545454545454,7.2727272727272725
57,4.4642857142857135,5.357142857142857,7.142857142857142
58,4.385964912280701,5.263157894736842,7.017543859649122
59,4.310344827586207,5.172413793103448,6.896551724137931
60,4.237288135593221,5.084745762711865,6.779661016949152
61,4.166666666666667,5.833333333333333,6.666666666666667
62,4.098360655737705,4.918032786885246,6.557377049180328
63,4.032258064516129,4.838709677419355,6.451612903225806
64,3.968253968253968,4.761904761904762,6.349206349206349
65,3.90625,4.6875,6.25
66,3.8461538461538463,4.615384615384616,6.153846153846154
67,3.787878787878788,4.545454545454546,6.0606060606060606
68,3.731343283582089,4.477611940298507,5.970149253731343
69,3.6764705882352944,4.411764705882353,5.88235294117647
70,3.6231884057971016,4.3478260869565215,5.797101449275362
71,4.285714285714286,5.0,6.428571428571428
72,4.225352112676056,4.929577464788733,6.338028169014084
73,4.166666666666667,4.861111111111111,6.25
74,4.10958904109589,4.794520547945205,6.164383561643835
75,4.054054054054054,4.72972972972973,6.081081081081082
76,4.0,4.666666666666667,6.0
77,3.9473684210526314,4.605263157894736,5.921052631578947
78,3.896103896103896,4.545454545454546,5.844155844155844
79,3.8461538461538463,4.487179487179487,5.769230769230769
80,3.79746835443038,4.430379746835443,5.69620253164557
81,3.75,4.375,5.625
82,3.7037037037037033,4.320987654320987,5.555555555555555
83,3.6585365853658542,4.2682926829268295,5.487804878048781
84,3.614457831325301,4.216867469879518,5.421686746987952
85,3.571428571428571,4.166666666666666,5.357142857142857
86,3.5294117647058822,4.117647058823529,5.294117647058823
87,3.4883720930232567,4.069767441860465,5.232558139534884
88,3.4482758620689653,4.022988505747127,5.172413793103448
89,3.4090909090909087,3.977272727272727,5.113636363636364
90,3.3707865168539324,3.932584269662921,5.056179775280898
91,3.3333333333333335,3.888888888888889,5.0
92,3.296703296703297,4.395604395604395,5.4945054945054945
93,3.804347826086957,4.3478260869565215,5.434782608695652
94,3.225806451612903,4.301075268817204,5.376344086021505
95,3.723404255319149,4.25531914893617,5.319148936170213
96,3.1578947368421053,4.2105263157894735,5.263157894736842
97,3.6458333333333335,4.166666666666666,5.208333333333333
98,3.608247422680413,4.123711340206185,5.154639175257731
99,3.571428571428572,4.081632653061225,5.1020408163265305
100,3.535353535353535,4.040404040404041,5.05050505050505
101,3.4999999999999996,4.0,5.0
102,3.465346534653465,3.9603960396039604,4.9504950495049505
103,3.431372549019608,3.9215686274509802,4.901960784313726
104,2.9126213592233006,3.8834951456310685,4.854368932038835
105,3.3653846153846154,3.8461538461538463,4.8076923076923075
106,2.857142857142857,3.8095238095238098,4.761904761904762
107,3.30188679245283,3.7735849056603774,4.716981132075472
108,2.8037383177570088,3.7383177570093453,4.672897196261682
109,3.2407407407407405,3.7037037037037033,4.62962962962963
110,2.7522935779816518,3.669724770642202,4.587155963302752
111,3.6363636363636362,4.090909090909091,5.0
112,3.153153153153153,4.054054054054054,4.954954954954955
113,3.571428571428571,4.017857142857142,4.910714285714286
114,3.0973451327433628,3.982300884955752,4.867256637168142
115,3.508771929824561,3.9473684210526314,4.824561403508771
116,3.043478260869565,3.91304347826087,4.782608695652173
117,3.4482758620689653,3.8793103448275854,4.741379310344827
118,2.9914529914529915,3.8461538461538463,4.700854700854701
119,3.389830508474576,3.8135593220338984,4.661016949152542
120,2.9411764705882355,3.781512605042017,4.621848739495799
121,2.9166666666666665,3.75,4.583333333333334
122,2.8925619834710745,3.71900826446281,4.545454545454546
123,2.8688524590163933,3.6885245901639343,4.508196721311475
124,3.2520325203252027,3.6585365853658534,4.471544715447155
125,2.82258064516129,3.6290322580645165,4.435483870967742
126,2.8000000000000003,3.5999999999999996,4.3999999999999995
127,2.7777777777777777,3.571428571428571,4.365079365079365
128,2.7559055118110236,3.543307086614173,4.330708661417323
129,3.125,3.125,4.296875
130,2.7131782945736433,3.488372093023256,4.263565891472868
131,2.6923076923076925,3.4615384615384617,4.230769230769231
132,3.053435114503817,3.435114503816794,4.580152671755725
133,3.03030303030303,3.4090909090909087,4.545454545454546
134,3.007518796992481,3.3834586466165413,4.511278195488721
135,2.985074626865672,3.3582089552238807,4.477611940298507
136,2.9629629629629632,3.3333333333333335,4.444444444444444
137,2.941176470588235,3.308823529411765,4.411764705882352
138,2.9197080291970803,3.2846715328467155,4.37956204379562
139,2.8985507246376807,3.260869565217391,4.347826086956522
140,2.877697841726618,3.237410071942446,4.316546762589928
141,2.857142857142857,3.214285714285714,4.285714285714286
142,2.8368794326241136,3.1914893617021276,4.255319148936171
143,2.816901408450704,3.169014084507042,4.225352112676056
144,2.7972027972027975,3.146853146853147,3.8461538461538463
145,2.777777777777778,3.125,4.166666666666667
146,2.7586206896551726,3.103448275862069,4.137931034482759
147,2.73972602739726,3.0821917808219177,3.767123287671233
148,2.72108843537415,3.061224489795918,4.081632653061225
149,2.7027027027027026,3.040540540540541,4.054054054054054
150,2.684563758389262,3.0201342281879193,3.691275167785235
151,2.6666666666666665,3.3333333333333335,4.333333333333334
152,2.6490066225165565,3.311258278145695,4.304635761589404
153,2.631578947368421,3.289473684210527,4.276315789473684
154,2.61437908496732,3.2679738562091507,4.248366013071895
155,2.5974025974025974,3.2467532467532463,4.220779220779221
156,2.580645161290323,3.225806451612903,4.193548387096774
157,2.5641025641025643,3.205128205128205,4.166666666666667
158,2.5477707006369426,3.1847133757961785,4.140127388535032
159,2.5316455696202533,3.164556962025316,4.113924050632912
160,2.5157232704402515,3.1446540880503147,4.088050314465409
161,2.5,3.125,4.0625
162,2.4844720496894412,3.1055900621118013,4.037267080745342
163,2.4691358024691357,3.0864197530864197,4.012345679012346
164,2.45398773006135,3.0674846625766867,3.9877300613496933
165,2.4390243902439024,3.048780487804878,3.9634146341463414
166,2.424242424242424,3.03030303030303,3.93939393939394
167,2.4096385542168672,3.0120481927710845,3.91566265060241
168,2.395209580838323,2.9940119760479043,3.8922155688622757
169,2.380952380952381,2.9761904761904763,3.869047619047619
170,2.366863905325444,2.9585798816568047,3.846153846153846
171,2.3529411764705883,2.9411764705882355,3.823529411764706
172,2.3391812865497075,2.923976608187134,3.8011695906432745
173,2.3255813953488373,2.906976744186047,3.77906976744186
174,2.601156069364162,2.8901734104046244,3.757225433526011
175,2.298850574712644,2.8735632183908044,3.7356321839080455
176,2.285714285714286,2.857142857142857,3.7142857142857144
177,2.272727272727273,2.840909090909091,3.6931818181818183
178,2.2598870056497176,2.824858757062147,3.672316384180791
179,2.247191011235955,2.8089887640449436,3.651685393258427
180,2.23463687150838,2.793296089385475,3.6312849162011176
181,2.222222222222222,2.7777777777777777,3.6111111111111116
182,2.209944751381215,2.7624309392265194,3.591160220994475
183,2.1978021978021975,2.7472527472527473,3.571428571428572
184,2.1857923497267757,2.7322404371584703,3.551912568306011
185,2.1739130434782608,2.717391304347826,3.532608695652174
186,2.1621621621621623,2.7027027027027026,3.5135135135135136
187,2.1505376344086016,2.6881720430107525,3.494623655913979
188,2.1390374331550803,2.67379679144385,3.4759358288770055
189,2.1276595744680855,2.659574468085106,3.4574468085106385
190,2.1164021164021163,2.6455026455026456,3.439153439153439
191,2.3684210526315788,2.8947368421052633,3.68421052631579
192,2.356020942408377,2.879581151832461,3.664921465968586
193,2.34375,2.864583333333333,3.6458333333333335
194,2.0725388601036268,2.590673575129534,3.6269430051813467
195,2.3195876288659796,2.8350515463917527,3.608247422680412
196,2.307692307692308,2.8205128205128207,3.5897435897435894
197,2.295918367346939,2.8061224489795915,3.571428571428572
198,2.0304568527918785,2.538071065989848,3.5532994923857864
199,2.272727272727273,2.777777777777778,3.535353535353535
200,2.2613065326633164,2.763819095477387,3.5175879396984926
201,2.25,2.75,3.4999999999999996
202,1.9900497512437811,2.487562189054726,3.482587064676617
203,2.2277227722772275,2.4752475247524752,3.4653465346534658
204,2.216748768472907,2.70935960591133,3.4482758620689653
205,2.2058823529411766,2.696078431372549,3.1862745098039214
206,1.9512195121951224,2.4390243902439024,3.414634146341464
207,2.1844660194174756,2.4271844660194173,3.3980582524271843
208,2.1739130434782608,2.657004830917874,3.140096618357488
209,2.163461538461538,2.6442307692307696,3.125
210,1.9138755980861246,2.3923444976076556,3.349282296650717
211,1.9047619047619049,2.380952380952381,3.3333333333333335
212,2.3696682464454977,2.6066350710900474,3.5545023696682465
213,2.3584905660377355,2.594339622641509,3.5377358490566038
214,2.3474178403755865,2.5821596244131455,3.5211267605633796
215,2.3364485981308407,2.570093457943925,3.5046728971962615
216,2.3255813953488373,2.558139534883721,3.488372093023256
217,2.314814814814815,2.5462962962962967,3.4722222222222223
218,2.304147465437788,2.5345622119815663,3.4562211981566815
219,2.293577981651376,2.522935779816514,3.4403669724770642
220,2.28310502283105,2.5114155251141552,3.4246575342465753
221,2.272727272727273,2.5,3.4090909090909087
222,2.2624434389140275,2.48868778280543,3.3936651583710407
223,2.2522522522522523,2.477477477477477,3.3783783783783785
224,2.242152466367713,2.4663677130044843,3.3632286995515694
225,2.2321428571428568,2.4553571428571423,3.3482142857142865
226,2.222222222222222,2.444444444444444,3.111111111111111
227,2.2123893805309733,2.4336283185840712,3.3185840707964607
228,2.2026431718061676,2.4229074889867843,3.303964757709251
229,2.1929824561403506,2.4122807017543857,3.289473684210526
230,2.1834061135371177,2.40174672489083,3.2751091703056767
231,2.1739130434782608,2.608695652173913,3.260869565217391
232,2.164502164502165,2.5974025974025974,3.2467532467532463
233,2.1551724137931028,2.5862068965517246,3.2327586206896552
234,2.145922746781116,2.5751072961373396,3.2188841201716736
235,2.1367521367521367,2.5641025641025643,3.205128205128205
236,2.1276595744680846,2.5531914893617023,3.1914893617021276
237,2.11864406779661,2.5423728813559325,3.1779661016949152
238,2.109704641350211,2.5316455696202533,3.1645569620253164
239,2.1008403361344534,2.5210084033613445,3.1512605042016806
240,2.0920502092050213,2.5104602510460254,3.1380753138075312
241,2.083333333333333,2.5,3.125
242,2.0746887966804977,2.4896265560165975,3.112033195020747
243,2.066115702479339,2.479338842975207,3.0991735537190084
244,2.05761316872428,2.4691358024691357,3.0864197530864197
245,2.049180327868852,2.459016393442623,3.0737704918032787
246,2.0408163265306123,2.4489795918367347,3.061224489795918
247,2.0325203252032518,2.4390243902439024,3.048780487804878
248,2.024291497975708,2.42914979757085,3.0364372469635628
249,2.016129032258064,2.4193548387096775,3.024193548387097
250,2.0080321285140563,2.4096385542168672,3.0120481927710845
251,2.0000000000000004,2.1999999999999997,3.0
252,1.9920318725099604,2.3904382470119523,2.98804780876494
253,1.984126984126984,2.380952380952381,2.976190476190476
254,1.9762845849802375,2.371541501976284,2.964426877470356
255,1.968503937007874,2.362204724409449,2.952755905511811
256,1.9607843137254901,2.3529411764705883,2.941176470588235
257,1.953125,2.34375,2.9296875
258,1.9455252918287937,2.3346303501945527,2.9182879377431905
259,1.937984496124031,2.3255813953488373,2.906976744186047
260,1.9305019305019304,2.316602316602317,2.895752895752896
261,1.9230769230769231,2.307692307692308,2.8846153846153846
262,1.9157088122605366,2.2988505747126435,2.8735632183908044
263,1.9083969465648858,2.2900763358778624,2.8625954198473282
264,1.9011406844106467,2.281368821292775,2.8517110266159698
265,1.8939393939393936,2.272727272727273,2.840909090909091
266,1.8867924528301887,2.2641509433962264,2.8301886792452833
267,1.8796992481203008,2.2556390977443606,2.819548872180451
268,1.8726591760299622,2.2471910112359548,2.8089887640449436
269,1.8656716417910446,2.2388059701492535,2.7985074626865676
270,1.8587360594795537,2.2304832713754648,2.7881040892193307
271,1.851851851851852,2.222222222222222,2.9629629629629632
272,1.8450184501845015,2.214022140221402,2.952029520295203
273,1.8382352941176472,2.2058823529411766,2.941176470588235
274,1.8315018315018317,2.197802197802198,2.93040293040293
275,1.824817518248175,2.1897810218978098,2.9197080291970803
276,1.8181818181818181,2.1818181818181817,2.909090909090909
277,1.8115942028985508,2.1739130434782608,2.8985507246376807
278,1.805054151624549,2.166064981949458,2.888086642599278
279,1.798561151079137,2.158273381294964,2.877697841726618
280,1.792114695340502,2.150537634408602,2.8673835125448024
281,1.7857142857142856,2.142857142857143,2.857142857142857
282,1.7793594306049825,2.135231316725979,2.8469750889679712
283,1.773049645390071,2.1276595744680855,2.8368794326241136
284,1.7667844522968201,2.1201413427561837,2.8268551236749118
285,1.7605633802816898,2.112676056338028,2.816901408450704
286,1.7543859649122806,2.1052631578947363,2.8070175438596494
287,1.7482517482517481,2.0979020979020984,2.7972027972027975
288,1.7421602787456445,2.090592334494773,2.787456445993031
289,1.7361111111111112,2.0833333333333335,2.777777777777778
290,1.7301038062283736,2.0761245674740487,2.768166089965398
291,1.724137931034483,2.0689655172413794,2.7586206896551726
292,1.718213058419244,2.0618556701030926,2.7491408934707904
293,1.7123287671232876,2.054794520547945,2.73972602739726
294,1.7064846416382253,2.04778156996587,2.7303754266211606
295,1.7006802721088436,2.0408163265306123,2.72108843537415
296,1.694915254237288,2.0338983050847457,2.7118644067796613
297,1.6891891891891893,2.0270270270270268,2.7027027027027026
298,1.6835016835016834,2.02020202020202,2.6936026936026933
299,1.6778523489932886,2.013422818791946,2.684563758389262
300,1.6722408026755853,2.006688963210702,2.675585284280937
301,1.6666666666666667,2.0000000000000004,2.6666666666666665
302,1.6611295681063125,1.9933554817275747,2.6578073089700998
303,1.6556291390728477,1.986754966887417,2.6490066225165565
304,1.65016501650165,1.9801980198019806,2.6402640264026402
305,1.644736842105263,1.9736842105263164,2.631578947368421
306,1.639344262295082,1.9672131147540985,2.6229508196721314
307,1.6339869281045754,1.9607843137254906,2.61437908496732
308,1.6286644951140066,1.954397394136808,2.6058631921824107
309,1.6233766233766231,1.948051948051948,2.5974025974025974
310,1.6181229773462782,1.9417475728155338,2.5889967637540456
311,1.612903225806452,1.935483870967742,2.580645161290323
312,1.6077170418006432,1.929260450160772,2.5723472668810294
313,1.6025641025641024,1.9230769230769231,2.5641025641025643
314,1.5974440894568689,1.9169329073482428,2.7156549520766773
315,1.5923566878980893,1.910828025477707,2.5477707006369426
316,1.5873015873015872,1.9047619047619049,2.53968253968254
317,1.582278481012658,1.8987341772151896,2.5316455696202533
318,1.577287066246057,1.8927444794952681,2.523659305993691
319,1.5723270440251573,1.8867924528301887,2.5157232704402515
320,1.5673981191222568,1.8808777429467085,2.5078369905956115
321,1.5625,1.8750000000000002,2.65625
322,1.5576323987538938,1.8691588785046724,2.49221183800623
323,1.5527950310559004,1.8633540372670807,2.4844720496894412
324,1.5479876160990713,1.8575851393188854,2.4767801857585137
325,1.5432098765432098,1.8518518518518516,2.4691358024691357
326,1.5384615384615385,1.846153846153846,2.4615384615384617
327,1.5337423312883438,1.840490797546012,2.45398773006135
328,1.5290519877675843,1.8348623853211006,2.446483180428135
329,1.524390243902439,1.8292682926829271,2.4390243902439024
330,1.519756838905775,1.8237082066869297,2.4316109422492396
331,1.515151515151515,1.8181818181818181,2.424242424242424
332,1.510574018126888,1.812688821752266,2.56797583081571
333,1.5060240963855425,1.8072289156626504,2.5602409638554215
334,1.5015015015015014,1.951951951951952,2.5525525525525525
335,1.6467065868263475,1.7964071856287425,2.3952095808383227
336,1.4925373134328357,1.791044776119403,2.388059701492537
337,1.4880952380952384,1.785714285714286,2.380952380952381
338,1.483679525222552,1.780415430267062,2.373887240356083
339,1.4792899408284024,1.7751479289940828,2.366863905325444
340,1.4749262536873156,1.7699115044247788,2.5073746312684366
341,1.470588235294118,1.9117647058823528,2.5
342,1.6129032258064515,1.759530791788856,2.346041055718475
343,1.461988304093567,1.7543859649122806,2.3391812865497075
344,1.4577259475218658,1.749271137026239,2.3323615160349855
345,1.4534883720930234,1.7441860465116275,2.3255813953488373
346,1.4492753623188404,1.7391304347826086,2.318840579710145
347,1.4450867052023122,1.7341040462427744,2.4566473988439306
348,1.585014409221902,1.7291066282420746,2.3054755043227666
349,1.4367816091954027,1.7241379310344827,2.2988505747126435
350,1.4326647564469912,1.7191977077363894,2.2922636103151857
351,1.5714285714285712,1.7142857142857144,2.4285714285714284
352,1.4245014245014245,1.8518518518518516,2.421652421652422
353,1.4204545454545452,1.8465909090909096,2.414772727272727
354,1.5580736543909346,1.8413597733711053,2.2662889518413594
355,1.5536723163841808,1.8361581920903953,2.2598870056497176
356,1.5492957746478873,1.8309859154929573,2.253521126760563
357,1.5449438202247194,1.8258426966292134,2.247191011235955
358,1.4005602240896353,1.680672268907563,2.380952380952381
359,1.3966480446927374,1.675977653631285,2.374301675977654
360,1.392757660167131,1.8105849582172702,2.367688022284123
361,1.3888888888888888,1.8055555555555558,2.361111111111111
362,1.5235457063711912,1.8005540166204987,2.21606648199446
363,1.5193370165745859,1.7955801104972375,2.209944751381215
364,1.5151515151515151,1.6528925619834711,2.203856749311295
365,1.3736263736263736,1.6483516483516485,2.1978021978021975
366,1.3698630136986305,1.643835616438356,2.328767123287671
367,1.3661202185792352,1.639344262295082,2.322404371584699
368,1.3623978201634874,1.7711171662125345,2.3160762942779294
369,1.4945652173913044,1.766304347826087,2.1739130434782608
370,1.4905149051490514,1.7615176151761522,2.168021680216802
371,1.4864864864864866,1.6216216216216217,2.1621621621621623
372,1.482479784366577,1.8867924528301887,2.2911051212938003
373,1.4784946236559138,1.747311827956989,2.28494623655914
374,1.4745308310991956,1.742627345844504,2.278820375335121
375,1.470588235294118,1.7379679144385027,2.272727272727273
376,1.4666666666666668,1.7333333333333332,2.266666666666666
377,1.4627659574468082,1.7287234042553192,2.393617021276596
378,1.4588859416445623,1.724137931034483,2.2546419098143233
379,1.455026455026455,1.8518518518518516,2.2486772486772484
380,1.3192612137203168,1.7150395778364116,2.242744063324538
381,1.4473684210526316,1.710526315789474,2.2368421052631575
382,1.4435695538057742,1.7060367454068242,2.2309711286089238
383,1.4397905759162302,1.7015706806282722,2.2251308900523563
384,1.436031331592689,1.697127937336815,2.088772845953003
385,1.4322916666666667,1.6927083333333335,2.0833333333333335
386,1.4285714285714286,1.6883116883116882,2.207792207792208
387,1.295336787564767,1.5544041450777197,2.202072538860103
388,1.2919896640826873,1.6795865633074936,2.196382428940568
389,1.4175257731958764,1.6752577319587625,2.1907216494845363
390,1.4138817480719794,1.6709511568123392,2.185089974293059
391,1.5384615384615385,1.7948717948717952,2.307692307692308
392,1.5345268542199493,1.7902813299232732,2.3017902813299234
393,1.5306122448979596,1.7857142857142854,2.1683673469387754
394,1.3994910941475827,1.653944020356234,2.1628498727735366
395,1.3959390862944159,1.6497461928934012,2.157360406091371
396,1.3924050632911393,1.6455696202531647,2.278481012658228
397,1.388888888888889,1.6414141414141417,2.272727272727273
398,1.385390428211587,1.7632241813602019,2.2670025188916876
399,1.3819095477386931,1.7587939698492463,2.2613065326633164
400,1.5037593984962405,1.7543859649122806,2.1303258145363406
401,1.3750000000000002,1.7500000000000002,2.125
402,1.3715710723192023,1.6209476309226933,2.1197007481296755
403,0.0,0.0,0.0
404,0.0,0.0,0.0
405,0.0,0.0,0.0
406,0.0,0.0,0.0
407,0.0,0.0,0.0
408,0.0,0.0,0.0
409,0.0,0.0,0.0
410,0.0,0.0,0.0
411,0.0,0.0,0.0
412,0.0,0.0,0.0
413,0.0,0.0,0.0
414,0.0,0.0,0.0
415,0.0,0.0,0.0
416,0.0,0.0,0.0
417,0.0,0.0,0.0
418,0.0,0.0,0.0
419,0.0,0.0,0.0
420,0.0,0.0,0.0
421,0.0,0.0,0.0
422,0.0,0.0,0.0
423,0.0,0.0,0.0
424,0.0,0.0,0.0
425,0.0,0.0,0.0
426,0.0,0.0,0.0
427,0.0,0.0,0.0
428,0.0,0.0,0.0
429,0.0,0.0,0.0
430,0.0,0.0,0.0
431,0.0,0.0,0.0
432,0.0,0.0,0.0
433,0.0,0.0,0.0
434,0.0,0.0,0.0
435,0.0,0.0,0.0
436,0.0,0.0,0.0
437,0.0,0.0,0.0
438,0.0,0.0,0.0
439,0.0,0.0,0.0
440,0.0,0.0,0.0
441,0.0,0.0,0.0
442,0.0,0.0,0.0
443,0.0,0.0,0.0
444,0.0,0.0,0.0
445,0.0,0.0,0.0
446,0.0,0.0,0.0
447,0.0,0.0,0.0
448,0.0,0.0,0.0
449,0.0,0.0,0.0
450,0.0,0.0,0.0
451,0.0,0.0,0.0
452,0.0,0.0,0.0
453,0.0,0.0,0.0
454,0.0,0.0,0.0
455,0.0,0.0,0.0
456,0.0,0.0,0.0
457,0.0,0.0,0.0
458,0.0,0.0,0.0
459,0.0,0.0,0.0
460,0.0,0.0,0.0
461,0.0,0.0,0.0
462,0.0,0.0,0.0
463,0.0,0.0,0.0
464,0.0,0.0,0.0
465,0.0,0.0,0.0
466,0.0,0.0,0.0
467,0.0,0.0,0.0
468,0.0,0.0,0.0
469,0.0,0.0,0.0
470,0.0,0.0,0.0
471,0.0,0.0,0.0
472,0.0,0.0,0.0
473,0.0,0.0,0.0
474,0.0,0.0,0.0
475,0.0,0.0,0.0
476,0.0,0.0,0.0
477,0.0,0.0,0.0
478,0.0,0.0,0.0
479,0.0,0.0,0.0
480,0.0,0.0,0.0
481,0.0,0.0,0.0
482,0.0,0.0,0.0
483,0.0,0.0,0.0
484,0.0,0.0,0.0
485,0.0,0.0,0.0
486,0.0,0.0,0.0
487,0.0,0.0,0.0
488,0.0,0.0,0.0
489,0.0,0.0,0.0
490,0.0,0.0,0.0
491,0.0,0.0,0.0
492,0.0,0.0,0.0
493,0.0,0.0,0.0
494,0.0,0.0,0.0
495,0.0,0.0,0.0
496,0.0,0.0,0.0
497,0.0,0.0,0.0
498,0.0,0.0,0.0
499,0.0,0.0,0.0
500,0.0,0.0,0.0
501,0.0,0.0,0.0
502,0.0,0.0,0.0
503,0.0,0.0,0.0
504,0.0,0.0,0.0
505,0.0,0.0,0.0
506,0.0,0.0,0.0
507,0.0,0.0,0.0
508,0.0,0.0,0.0
509,0.0,0.0,0.0
510,0.0,0.0,0.0
511,0.0,0.0,0.0
512,0.0,0.0,0.0
513,0.0,0.0,0.0
514,0.0,0.0,0.0
515,0.0,0.0,0.0
516,0.0,0.0,0.0
517,0.0,0.0,0.0
518,0.0,0.0,0.0
519,0.0,0.0,0.0
520,0.0,0.0,0.0
521,0.0,0.0,0.0
522,0.0,0.0,0.0
523,0.0,0.0,0.0
524,0.0,0.0,0.0
525,0.0,0.0,0.0
526,0.0,0.0,0.0
527,0.0,0.0,0.0
528,0.0,0.0,0.0
529,0.0,0.0,0.0
530,0.0,0.0,0.0
531,0.0,0.0,0.0
532,0.0,0.0,0.0
533,0.0,0.0,0.0
534,0.0,0.0,0.0
535,0.0,0.0,0.0
536,0.0,0.0,0.0
537,0.0,0.0,0.0
538,0.0,0.0,0.0
539,0.0,0.0,0.0
540,0.0,0.0,0.0
541,0.0,0.0,0.0
542,0.0,0.0,0.0
543,0.0,0.0,0.0
544,0.0,0.0,0.0
545,0.0,0.0,0.0
546,0.0,0.0,0.0
547,0.0,0.0,0.0
548,0.0,0.0,0.0
549,0.0,0.0,0.0
550,0.0,0.0,0.0
551,0.0,0.0,0.0
552,0.0,0.0,0.0
553,0.0,0.0,0.0
554,0.0,0.0,0.0
555,0.0,0.0,0.0
556,0.0,0.0,0.0
557,0.0,0.0,0.0
558,0.0,0.0,0.0
559,0.0,0.0,0.0
560,0.0,0.0,0.0
561,0.0,0.0,0.0
562,0.0,0.0,0.0
563,0.0,0.0,0.0
564,0.0,0.0,0.0
565,0.0,0.0,0.0
566,0.0,0.0,0.0
567,0.0,0.0,0.0
568,0.0,0.0,0.0
569,0.0,0.0,0.0
570,0.0,0.0,0.0
571,0.0,0.0,0.0
572,0.0,0.0,0.0
573,0.0,0.0,0.0
574,0.0,0.0,0.0
575,0.0,0.0,0.0
576,0.0,0.0,0.0
577,0.0,0.0,0.0
578,0.0,0.0,0.0
579,0.0,0.0,0.0
580,0.0,0.0,0.0
581,0.0,0.0,0.0
582,0.0,0.0,0.0
583,0.0,0.0,0.0
584,0.0,0.0,0.0
585,0.0,0.0,0.0
586,0.0,0.0,0.0
587,0.0,0.0,0.0
588,0.0,0.0,0.0
589,0.0,0.0,0.0
590,0.0,0.0,0.0
591,0.0,0.0,0.0
592,0.0,0.0,0.0
593,0.0,0.0,0.0
594,0.0,0.0,0.0
595,0.0,0.0,0.0
596,0.0,0.0,0.0
597,0.0,0.0,0.0
598,0.0,0.0,0.0
599,0.0,0.0,0.0
600,0.0,0.0,0.0
601,0.0,0.0,0.0
602,0.0,0.0,0.0
603,0.0,0.0,0.0
604,0.0,0.0,0.0
605,0.0,0.0,0.0
606,0.0,0.0,0.0
607,0.0,0.0,0.0
608,0.0,0.0,0.0
609,0.0,0.0,0.0
610,0.0,0.0,0.0
611,0.0,0.0,0.0
612,0.0,0.0,0.0
613,0.0,0.0,0.0
614,0.0,0.0,0.0
615,0.0,0.0,0.0
616,0.0,0.0,0.0
617,0.0,0.0,0.0
618,0.0,0.0,0.0
619,0.0,0.0,0.0
620,0.0,0.0,0.0
621,0.0,0.0,0.0
622,0.0,0.0,0.0
623,0.0,0.0,0.0
624,0.0,0.0,0.0
625,0.0,0.0,0.0
626,0.0,0.0,0.0
627,0.0,0.0,0.0
628,0.0,0.0,0.0
629,0.0,0.0,0.0
630,0.0,0.0,0.0
631,0.0,0.0,0.0
632,0.0,0.0,0.0
633,0.0,0.0,0.0
634,0.0,0.0,0.0
635,0.0,0.0,0.0
636,0.0,0.0,0.0
637,0.0,0.0,0.0
638,0.0,0.0,0.0
639,0.0,0.0,0.0
640,0.0,0.0,0.0
641,0.0,0.0,0.0
642,0.0,0.0,0.0
643,0.0,0.0,0.0
644,0.0,0.0,0.0
645,0.0,0.0,0.0
646,0.0,0.0,0.0
647,0.0,0.0,0.0
648,0.0,0.0,0.0
649,0.0,0.0,0.0
650,0.0,0.0,0.0
651,0.0,0.0,0.0
652,0.0,0.0,0.0
653,0.0,0.0,0.0
654,0.0,0.0,0.0
655,0.0,0.0,0.0
656,0.0,0.0,0.0
657,0.0,0.0,0.0
658,0.0,0.0,0.0
659,0.0,0.0,0.0
660,0.0,0.0,0.0
661,0.0,0.0,0.0
662,0.0,0.0,0.0
663,0.0,0.0,0.0
664,0.0,0.0,0.0
665,0.0,0.0,0.0
666,0.0,0.0,0.0
667,0.0,0.0,0.0
668,0.0,0.0,0.0
669,0.0,0.0,0.0
670,0.0,0.0,0.0
671,0.0,0.0,0.0
672,0.0,0.0,0.0
673,0.0,0.0,0.0
674,0.0,0.0,0.0
675,0.0,0.0,0.0
676,0.0,0.0,0.0
677,0.0,0.0,0.0
678,0.0,0.0,0.0
679,0.0,0.0,0.0
680,0.0,0.0,0.0
681,0.0,0.0,0.0
682,0.0,0.0,0.0
683,0.0,0.0,0.0
684,0.0,0.0,0.0
685,0.0,0.0,0.0
686,0.0,0.0,0.0
687,0.0,0.0,0.0
688,0.0,0.0,0.0
689,0.0,0.0,0.0
690,0.0,0.0,0.0
691,0.0,0.0,0.0
692,0.0,0.0,0.0
693,0.0,0.0,0.0
694,0.0,0.0,0.0
695,0.0,0.0,0.0
696,0.0,0.0,0.0
697,0.0,0.0,0.0
698,0.0,0.0,0.0
699,0.0,0.0,0.0
700,0.0,0.0,0.0
701,0.0,0.0,0.0
702,0.0,0.0,0.0
703,0.0,0.0,0.0
704,0.0,0.0,0.0
705,0.0,0.0,0.0
706,0.0,0.0,0.0
707,0.0,0.0,0.0
708,0.0,0.0,0.0
709,0.0,0.0,0.0
710,0.0,0.0,0.0
711,0.0,0.0,0.0
712,0.0,0.0,0.0
713,0.0,0.0,0.0
714,0.0,0.0,0.0
715,0.0,0.0,0.0
716,0.0,0.0,0.0
717,0.0,0.0,0.0
718,0.0,0.0,0.0
719,0.0,0.0,0.0
720,0.0,0.0,0.0
721,0.0,0.0,0.0
722,0.0,0.0,0.0
723,0.0,0.0,0.0
724,0.0,0.0,0.0
725,0.0,0.0,0.0
726,0.0,0.0,0.0
727,0.0,0.0,0.0
728,0.0,0.0,0.0
729,0.0,0.0,0.0
730,0.0,0.0,0.0
731,0.0,0.0,0.0
732,0.0,0.0,0.0
733,0.0,0.0,0.0
734,0.0,0.0,0.0
735,0.0,0.0,0.0
736,0.0,0.0,0.0
737,0.0,0.0,0.0
738,0.0,0.0,0.0
739,0.0,0.0,0.0
740,0.0,0.0,0.0
741,0.0,0.0,0.0
742,0.0,0.0,0.0
743,0.0,0.0,0.0
744,0.0,0.0,0.0
745,0.0,0.0,0.0
746,0.0,0.0,0.0
747,0.0,0.0,0.0
748,0.0,0.0,0.0
749,0.0,0.0,0.0
750,0.0,0.0,0.0
751,0.0,0.0,0.0
752,0.0,0.0,0.0
753,0.0,0.0,0.0
754,0.0,0.0,0.0
755,0.0,0.0,0.0
756,0.0,0.0,0.0
757,0.0,0.0,0.0
758,0.0,0.0,0.0
759,0.0,0.0,0.0
760,0.0,0.0,0.0
761,0.0,0.0,0.0
762,0.0,0.0,0.0
763,0.0,0.0,0.0
764,0.0,0.0,0.0
765,0.0,0.0,0.0
766,0.0,0.0,0.0
767,0.0,0.0,0.0
768,0.0,0.0,0.0
769,0.0,0.0,0.0
770,0.0,0.0,0.0
771,0.0,0.0,0.0
772,0.0,0.0,0.0
773,0.0,0.0,0.0
774,0.0,0.0,0.0
775,0.0,0.0,0.0
776,0.0,0.0,0.0
777,0.0,0.0,0.0
778,0.0,0.0,0.0
779,0.0,0.0,0.0
780,0.0,0.0,0.0
781,0.0,0.0,0.0
782,0.0,0.0,0.0
783,0.0,0.0,0.0
784,0.0,0.0,0.0
785,0.0,0.0,0.0
786,0.0,0.0,0.0
787,0.0,0.0,0.0
788,0.0,0.0,0.0
789,0.0,0.0,0.0
790,0.0,0.0,0.0
791,0.0,0.0,0.0
792,0.0,0.0,0.0
793,0.0,0.0,0.0
794,0.0,0.0,0.0
795,0.0,0.0,0.0
796,0.0,0.0,0.0
797,0.0,0.0,0.0
798,0.0,0.0,0.0
799,0.0,0.0,0.0
800,0.0,0.0,0.0
801,0.0,0.0,0.0
802,0.0,0.0,0.0
803,0.0,0.0,0.0
804,0.0,0.0,0.0
805,0.0,0.0,0.0
806,0.0,0.0,0.0
807,0.0,0.0,0.0
808,0.0,0.0,0.0
809,0.0,0.0,0.0
810,0.0,0.0,0.0
811,0.0,0.0,0.0
812,0.0,0.0,0.0
813,0.0,0.0,0.0
814,0.0,0.0,0.0
815,0.0,0.0,0.0
816,0.0,0.0,0.0
817,0.0,0.0,0.0
818,0.0,0.0,0.0
819,0.0,0.0,0.0
820,0.0,0.0,0.0
821,0.0,0.0,0.0
822,0.0,0.0,0.0
823,0.0,0.0,0.0
824,0.0,0.0,0.0
825,0.0,0.0,0.0
826,0.0,0.0,0.0
827,0.0,0.0,0.0
828,0.0,0.0,0.0
829,0.0,0.0,0.0
830,0.0,0.0,0.0
831,0.0,0.0,0.0
832,0.0,0.0,0.0
833,0.0,0.0,0.0
834,0.0,0.0,0.0
835,0.0,0.0,0.0
836,0.0,0.0,0.0
837,0.0,0.0,0.0
838,0.0,0.0,0.0
839,0.0,0.0,0.0
840,0.0,0.0,0.0
841,0.0,0.0,0.0
842,0.0,0.0,0.0
843,0.0,0.0,0.0
844,0.0,0.0,0.0
845,0.0,0.0,0.0
846,0.0,0.0,0.0
847,0.0,0.0,0.0
848,0.0,0.0,0.0
849,0.0,0.0,0.0
850,0.0,0.0,0.0
851,0.0,0.0,0.0
852,0.0,0.0,0.0
853,0.0,0.0,0.0
854,0.0,0.0,0.0
855,0.0,0.0,0.0
856,0.0,0.0,0.0
857,0.0,0.0,0.0
858,0.0,0.0,0.0
859,0.0,0.0,0.0
860,0.0,0.0,0.0
861,0.0,0.0,0.0
862,0.0,0.0,0.0
863,0.0,0.0,0.0
864,0.0,0.0,0.0
865,0.0,0.0,0.0
866,0.0,0.0,0.0
867,0.0,0.0,0.0
868,0.0,0.0,0.0
869,0.0,0.0,0.0
870,0.0,0.0,0.0
871,0.0,0.0,0.0
872,0.0,0.0,0.0
873,0.0,0.0,0.0
874,0.0,0.0,0.0
875,0.0,0.0,0.0
876,0.0,0.0,0.0
877,0.0,0.0,0.0
878,0.0,0.0,0.0
879,0.0,0.0,0.0
880,0.0,0.0,0.0
881,0.0,0.0,0.0
882,0.0,0.0,0.0
883,0.0,0.0,0.0
884,0.0,0.0,0.0
885,0.0,0.0,0.0
886,0.0,0.0,0.0
887,0.0,0.0,0.0
888,0.0,0.0,0.0
889,0.0,0.0,0.0
890,0.0,0.0,0.0
891,0.0,0.0,0.0
892,0.0,0.0,0.0
893,0.0,0.0,0.0
894,0.0,0.0,0.0
895,0.0,0.0,0.0
896,0.0,0.0,0.0
897,0.0,0.0,0.0
898,0.0,0.0,0.0
899,0.0,0.0,0.0
900,0.0,0.0,0.0
901,0.0,0.0,0.0
902,0.0,0.0,0.0
903,0.0,0.0,0.0
904,0.0,0.0,0.0
905,0.0,0.0,0.0
906,0.0,0.0,0.0
907,0.0,0.0,0.0
908,0.0,0.0,0.0
909,0.0,0.0,0.0
910,0.0,0.0,0.0
911,0.0,0.0,0.0
912,0.0,0.0,0.0
913,0.0,0.0,0.0
914,0.0,0.0,0.0
915,0.0,0.0,0.0
916,0.0,0.0,0.0
917,0.0,0.0,0.0
918,0.0,0.0,0.0
919,0.0,0.0,0.0
920,0.0,0.0,0.0
921,0.0,0.0,0.0
922,0.0,0.0,0.0
923,0.0,0.0,0.0
924,0.0,0.0,0.0
925,0.0,0.0,0.0
926,0.0,0.0,0.0
927,0.0,0.0,0.0
928,0.0,0.0,0.0
929,0.0,0.0,0.0
930,0.0,0.0,0.0
931,0.0,0.0,0.0
932,0.0,0.0,0.0
933,0.0,0.0,0.0
934,0.0,0.0,0.0
935,0.0,0.0,0.0
936,0.0,0.0,0.0
937,0.0,0.0,0.0
938,0.0,0.0,0.0
939,0.0,0.0,0.0
940,0.0,0.0,0.0
941,0.0,0.0,0.0
942,0.0,0.0,0.0
943,0.0,0.0,0.0
944,0.0,0.0,0.0
945,0.0,0.0,0.0
946,0.0,0.0,0.0
947,0.0,0.0,0.0
948,0.0,0.0,0.0
949,0.0,0.0,0.0
950,0.0,0.0,0.0
951,0.0,0.0,0.0
952,0.0,0.0,0.0
953,0.0,0.0,0.0
954,0.0,0.0,0.0
955,0.0,0.0,0.0
956,0.0,0.0,0.0
957,0.0,0.0,0.0
958,0.0,0.0,0.0
959,0.0,0.0,0.0
960,0.0,0.0,0.0
961,0.0,0.0,0.0
962,0.0,0.0,0.0
963,0.0,0.0,0.0
964,0.0,0.0,0.0
965,0.0,0.0,0.0
966,0.0,0.0,0.0
967,0.0,0.0,0.0
968,0.0,0.0,0.0
969,0.0,0.0,0.0
970,0.0,0.0,0.0
971,0.0,0.0,0.0
972,0.0,0.0,0.0
973,0.0,0.0,0.0
974,0.0,0.0,0.0
975,0.0,0.0,0.0
976,0.0,0.0,0.0
977,0.0,0.0,0.0
978,0.0,0.0,0.0
979,0.0,0.0,0.0
980,0.0,0.0,0.0
981,0.0,0.0,0.0
982,0.0,0.0,0.0
983,0.0,0.0,0.0
984,0.0,0.0,0.0
985,0.0,0.0,0.0
986,0.0,0.0,0.0
987,0.0,0.0,0.0
988,0.0,0.0,0.0
989,0.0,0.0,0.0
990,0.0,0.0,0.0
991,0.0,0.0,0.0
992,0.0,0.0,0.0
993,0.0,0.0,0.0
994,0.0,0.0,0.0
995,0.0,0.0,0.0
996,0.0,0.0,0.0
997,0.0,0.0,0.0
998,0.0,0.0,0.0
999,0.0,0.0,0.0
1000,0.0,0.0,0.0

